TLS 1.3 for engineers: An exploration of the TLS 1.3 specification and OpenJDK's Java implementation

The Internet delivered in excess of forty terabytes per second in 2017 (Cisco, 2018), and over half of today's Internet traffic is encrypted (Sandvine, 2018); enabling trade worth trillions of dollars (Statista, 2017). Yet, the underlying encryption technology is only understood by a select few. This manuscript broadens understanding by exploring TLS, an encryption technology used to protect application layer communication (including HTTP, FTP and SMTP traffic), and by examining Oracle's Java implementation. We focus on the most recent TLS release, namely, version 1.3, which is defined by RFC 8446.

==> listings/rfc8446.txt <==






Internet Engineering Task Force (IETF)                       E. Rescorla
Request for Comments: 8446                                       Mozilla
Obsoletes: 5077, 5246, 6961                                  August 2018
Updates: 5705, 6066
Category: Standards Track
ISSN: 2070-1721


        The Transport Layer Security (TLS) Protocol Version 1.3

Abstract

   This document specifies version 1.3 of the Transport Layer Security
   (TLS) protocol.  TLS allows client/server applications to communicate
   over the Internet in a way that is designed to prevent eavesdropping,
   tampering, and message forgery.

   This document updates RFCs 5705 and 6066, and obsoletes RFCs 5077,
   5246, and 6961.  This document also specifies new requirements for
   TLS 1.2 implementations.

Status of This Memo

   This is an Internet Standards Track document.

   This document is a product of the Internet Engineering Task Force
   (IETF).  It represents the consensus of the IETF community.  It has
   received public review and has been approved for publication by the
   Internet Engineering Steering Group (IESG).  Further information on
   Internet Standards is available in Section 2 of RFC 7841.

   Information about the current status of this document, any errata,
   and how to provide feedback on it may be obtained at
   https://www.rfc-editor.org/info/rfc8446.

















Rescorla                     Standards Track                    [Page 1]

RFC 8446                           TLS                       August 2018


Copyright Notice

   Copyright (c) 2018 IETF Trust and the persons identified as the
   document authors.  All rights reserved.

   This document is subject to BCP 78 and the IETF Trust's Legal
   Provisions Relating to IETF Documents
   (https://trustee.ietf.org/license-info) in effect on the date of
   publication of this document.  Please review these documents
   carefully, as they describe your rights and restrictions with respect
   to this document.  Code Components extracted from this document must
   include Simplified BSD License text as described in Section 4.e of
   the Trust Legal Provisions and are provided without warranty as
   described in the Simplified BSD License.

   This document may contain material from IETF Documents or IETF
   Contributions published or made publicly available before November
   10, 2008.  The person(s) controlling the copyright in some of this
   material may not have granted the IETF Trust the right to allow
   modifications of such material outside the IETF Standards Process.
   Without obtaining an adequate license from the person(s) controlling
   the copyright in such materials, this document may not be modified
   outside the IETF Standards Process, and derivative works of it may
   not be created outside the IETF Standards Process, except to format
   it for publication as an RFC or to translate it into languages other
   than English.

























Rescorla                     Standards Track                    [Page 2]

RFC 8446                           TLS                       August 2018


Table of Contents

   1. Introduction ....................................................6
      1.1. Conventions and Terminology ................................7
      1.2. Major Differences from TLS 1.2 .............................8
      1.3. Updates Affecting TLS 1.2 ..................................9
   2. Protocol Overview ..............................................10
      2.1. Incorrect DHE Share .......................................14
      2.2. Resumption and Pre-Shared Key (PSK) .......................15
      2.3. 0-RTT Data ................................................17
   3. Presentation Language ..........................................19
      3.1. Basic Block Size ..........................................19
      3.2. Miscellaneous .............................................20
      3.3. Numbers ...................................................20
      3.4. Vectors ...................................................20
      3.5. Enumerateds ...............................................21
      3.6. Constructed Types .........................................22
      3.7. Constants .................................................23
      3.8. Variants ..................................................23
   4. Handshake Protocol .............................................24
      4.1. Key Exchange Messages .....................................25
           4.1.1. Cryptographic Negotiation ..........................26
           4.1.2. Client Hello .......................................27
           4.1.3. Server Hello .......................................31
           4.1.4. Hello Retry Request ................................33
      4.2. Extensions ................................................35
           4.2.1. Supported Versions .................................39
           4.2.2. Cookie .............................................40
           4.2.3. Signature Algorithms ...............................41
           4.2.4. Certificate Authorities ............................45
           4.2.5. OID Filters ........................................45
           4.2.6. Post-Handshake Client Authentication ...............47
           4.2.7. Supported Groups ...................................47
           4.2.8. Key Share ..........................................48
           4.2.9. Pre-Shared Key Exchange Modes ......................51
           4.2.10. Early Data Indication .............................52
           4.2.11. Pre-Shared Key Extension ..........................55
      4.3. Server Parameters .........................................59
           4.3.1. Encrypted Extensions ...............................60
           4.3.2. Certificate Request ................................60
      4.4. Authentication Messages ...................................61
           4.4.1. The Transcript Hash ................................63
           4.4.2. Certificate ........................................64
           4.4.3. Certificate Verify .................................69
           4.4.4. Finished ...........................................71
      4.5. End of Early Data .........................................72





Rescorla                     Standards Track                    [Page 3]

RFC 8446                           TLS                       August 2018


      4.6. Post-Handshake Messages ...................................73
           4.6.1. New Session Ticket Message .........................73
           4.6.2. Post-Handshake Authentication ......................75
           4.6.3. Key and Initialization Vector Update ...............76
   5. Record Protocol ................................................77
      5.1. Record Layer ..............................................78
      5.2. Record Payload Protection .................................80
      5.3. Per-Record Nonce ..........................................82
      5.4. Record Padding ............................................83
      5.5. Limits on Key Usage .......................................84
   6. Alert Protocol .................................................85
      6.1. Closure Alerts ............................................87
      6.2. Error Alerts ..............................................88
   7. Cryptographic Computations .....................................90
      7.1. Key Schedule ..............................................91
      7.2. Updating Traffic Secrets ..................................94
      7.3. Traffic Key Calculation ...................................95
      7.4. (EC)DHE Shared Secret Calculation .........................95
           7.4.1. Finite Field Diffie-Hellman ........................95
           7.4.2. Elliptic Curve Diffie-Hellman ......................96
      7.5. Exporters .................................................97
   8. 0-RTT and Anti-Replay ..........................................98
      8.1. Single-Use Tickets ........................................99
      8.2. Client Hello Recording ....................................99
      8.3. Freshness Checks .........................................101
   9. Compliance Requirements .......................................102
      9.1. Mandatory-to-Implement Cipher Suites .....................102
      9.2. Mandatory-to-Implement Extensions ........................103
      9.3. Protocol Invariants ......................................104
   10. Security Considerations ......................................106
   11. IANA Considerations ..........................................106
   12. References ...................................................109
      12.1. Normative References ....................................109
      12.2. Informative References ..................................112
   Appendix A. State Machine ........................................120
     A.1. Client ....................................................120
     A.2. Server ....................................................121
   Appendix B. Protocol Data Structures and Constant Values .........122
     B.1. Record Layer ..............................................122
     B.2. Alert Messages ............................................123
     B.3. Handshake Protocol ........................................124
       B.3.1. Key Exchange Messages .................................125
       B.3.2. Server Parameters Messages ............................131
       B.3.3. Authentication Messages ...............................132
       B.3.4. Ticket Establishment ..................................132
       B.3.5. Updating Keys .........................................133
     B.4. Cipher Suites .............................................133




Rescorla                     Standards Track                    [Page 4]

RFC 8446                           TLS                       August 2018


   Appendix C. Implementation Notes .................................134
     C.1. Random Number Generation and Seeding ......................134
     C.2. Certificates and Authentication ...........................135
     C.3. Implementation Pitfalls ...................................135
     C.4. Client Tracking Prevention ................................137
     C.5. Unauthenticated Operation .................................137
   Appendix D. Backward Compatibility ...............................138
     D.1. Negotiating with an Older Server ..........................139
     D.2. Negotiating with an Older Client ..........................139
     D.3. 0-RTT Backward Compatibility ..............................140
     D.4. Middlebox Compatibility Mode ..............................140
     D.5. Security Restrictions Related to Backward Compatibility ...141
   Appendix E. Overview of Security Properties ......................142
     E.1. Handshake .................................................142
       E.1.1. Key Derivation and HKDF ...............................145
       E.1.2. Client Authentication .................................146
       E.1.3. 0-RTT .................................................146
       E.1.4. Exporter Independence .................................146
       E.1.5. Post-Compromise Security ..............................146
       E.1.6. External References ...................................147
     E.2. Record Layer ..............................................147
       E.2.1. External References ...................................148
     E.3. Traffic Analysis ..........................................148
     E.4. Side-Channel Attacks ......................................149
     E.5. Replay Attacks on 0-RTT ...................................150
       E.5.1. Replay and Exporters ..................................151
     E.6. PSK Identity Exposure .....................................152
     E.7. Sharing PSKs ..............................................152
     E.8. Attacks on Static RSA .....................................152
   Contributors .....................................................153
   Author's Address .................................................160




















Rescorla                     Standards Track                    [Page 5]

RFC 8446                           TLS                       August 2018


1.  Introduction

   The primary goal of TLS is to provide a secure channel between two
   communicating peers; the only requirement from the underlying
   transport is a reliable, in-order data stream.  Specifically, the
   secure channel should provide the following properties:

   -  Authentication: The server side of the channel is always
      authenticated; the client side is optionally authenticated.
      Authentication can happen via asymmetric cryptography (e.g., RSA
      [RSA], the Elliptic Curve Digital Signature Algorithm (ECDSA)
      [ECDSA], or the Edwards-Curve Digital Signature Algorithm (EdDSA)
      [RFC8032]) or a symmetric pre-shared key (PSK).

   -  Confidentiality: Data sent over the channel after establishment is
      only visible to the endpoints.  TLS does not hide the length of
      the data it transmits, though endpoints are able to pad TLS
      records in order to obscure lengths and improve protection against
      traffic analysis techniques.

   -  Integrity: Data sent over the channel after establishment cannot
      be modified by attackers without detection.

   These properties should be true even in the face of an attacker who
   has complete control of the network, as described in [RFC3552].  See
   Appendix E for a more complete statement of the relevant security
   properties.

   TLS consists of two primary components:

   -  A handshake protocol (Section 4) that authenticates the
      communicating parties, negotiates cryptographic modes and
      parameters, and establishes shared keying material.  The handshake
      protocol is designed to resist tampering; an active attacker
      should not be able to force the peers to negotiate different
      parameters than they would if the connection were not under
      attack.

   -  A record protocol (Section 5) that uses the parameters established
      by the handshake protocol to protect traffic between the
      communicating peers.  The record protocol divides traffic up into
      a series of records, each of which is independently protected
      using the traffic keys.








Rescorla                     Standards Track                    [Page 6]

RFC 8446                           TLS                       August 2018


   TLS is application protocol independent; higher-level protocols can
   layer on top of TLS transparently.  The TLS standard, however, does
   not specify how protocols add security with TLS; how to initiate TLS
   handshaking and how to interpret the authentication certificates
   exchanged are left to the judgment of the designers and implementors
   of protocols that run on top of TLS.

   This document defines TLS version 1.3.  While TLS 1.3 is not directly
   compatible with previous versions, all versions of TLS incorporate a
   versioning mechanism which allows clients and servers to
   interoperably negotiate a common version if one is supported by both
   peers.

   This document supersedes and obsoletes previous versions of TLS,
   including version 1.2 [RFC5246].  It also obsoletes the TLS ticket
   mechanism defined in [RFC5077] and replaces it with the mechanism
   defined in Section 2.2.  Because TLS 1.3 changes the way keys are
   derived, it updates [RFC5705] as described in Section 7.5.  It also
   changes how Online Certificate Status Protocol (OCSP) messages are
   carried and therefore updates [RFC6066] and obsoletes [RFC6961] as
   described in Section 4.4.2.1.

1.1.  Conventions and Terminology

   The key words "MUST", "MUST NOT", "REQUIRED", "SHALL", "SHALL NOT",
   "SHOULD", "SHOULD NOT", "RECOMMENDED", "NOT RECOMMENDED", "MAY", and
   "OPTIONAL" in this document are to be interpreted as described in
   BCP 14 [RFC2119] [RFC8174] when, and only when, they appear in all
   capitals, as shown here.

   The following terms are used:

   client:  The endpoint initiating the TLS connection.

   connection:  A transport-layer connection between two endpoints.

   endpoint:  Either the client or server of the connection.

   handshake:  An initial negotiation between client and server that
      establishes the parameters of their subsequent interactions
      within TLS.

   peer:  An endpoint.  When discussing a particular endpoint, "peer"
      refers to the endpoint that is not the primary subject of
      discussion.






Rescorla                     Standards Track                    [Page 7]

RFC 8446                           TLS                       August 2018


   receiver:  An endpoint that is receiving records.

   sender:  An endpoint that is transmitting records.

   server:  The endpoint that did not initiate the TLS connection.

1.2.  Major Differences from TLS 1.2

   The following is a list of the major functional differences between
   TLS 1.2 and TLS 1.3.  It is not intended to be exhaustive, and there
   are many minor differences.

   -  The list of supported symmetric encryption algorithms has been
      pruned of all algorithms that are considered legacy.  Those that
      remain are all Authenticated Encryption with Associated Data
      (AEAD) algorithms.  The cipher suite concept has been changed to
      separate the authentication and key exchange mechanisms from the
      record protection algorithm (including secret key length) and a
      hash to be used with both the key derivation function and
      handshake message authentication code (MAC).

   -  A zero round-trip time (0-RTT) mode was added, saving a round trip
      at connection setup for some application data, at the cost of
      certain security properties.

   -  Static RSA and Diffie-Hellman cipher suites have been removed; all
      public-key based key exchange mechanisms now provide forward
      secrecy.

   -  All handshake messages after the ServerHello are now encrypted.
      The newly introduced EncryptedExtensions message allows various
      extensions previously sent in the clear in the ServerHello to also
      enjoy confidentiality protection.

   -  The key derivation functions have been redesigned.  The new design
      allows easier analysis by cryptographers due to their improved key
      separation properties.  The HMAC-based Extract-and-Expand Key
      Derivation Function (HKDF) is used as an underlying primitive.

   -  The handshake state machine has been significantly restructured to
      be more consistent and to remove superfluous messages such as
      ChangeCipherSpec (except when needed for middlebox compatibility).

   -  Elliptic curve algorithms are now in the base spec, and new
      signature algorithms, such as EdDSA, are included.  TLS 1.3
      removed point format negotiation in favor of a single point format
      for each curve.




Rescorla                     Standards Track                    [Page 8]

RFC 8446                           TLS                       August 2018


   -  Other cryptographic improvements were made, including changing the
      RSA padding to use the RSA Probabilistic Signature Scheme
      (RSASSA-PSS), and the removal of compression, the Digital
      Signature Algorithm (DSA), and custom Ephemeral Diffie-Hellman
      (DHE) groups.

   -  The TLS 1.2 version negotiation mechanism has been deprecated in
      favor of a version list in an extension.  This increases
      compatibility with existing servers that incorrectly implemented
      version negotiation.

   -  Session resumption with and without server-side state as well as
      the PSK-based cipher suites of earlier TLS versions have been
      replaced by a single new PSK exchange.

   -  References have been updated to point to the updated versions of
      RFCs, as appropriate (e.g., RFC 5280 rather than RFC 3280).

1.3.  Updates Affecting TLS 1.2

   This document defines several changes that optionally affect
   implementations of TLS 1.2, including those which do not also support
   TLS 1.3:

   -  A version downgrade protection mechanism is described in
      Section 4.1.3.

   -  RSASSA-PSS signature schemes are defined in Section 4.2.3.

   -  The "supported_versions" ClientHello extension can be used to
      negotiate the version of TLS to use, in preference to the
      legacy_version field of the ClientHello.

   -  The "signature_algorithms_cert" extension allows a client to
      indicate which signature algorithms it can validate in X.509
      certificates.

   Additionally, this document clarifies some compliance requirements
   for earlier versions of TLS; see Section 9.3.












Rescorla                     Standards Track                    [Page 9]

RFC 8446                           TLS                       August 2018


2.  Protocol Overview

   The cryptographic parameters used by the secure channel are produced
   by the TLS handshake protocol.  This sub-protocol of TLS is used by
   the client and server when first communicating with each other.  The
   handshake protocol allows peers to negotiate a protocol version,
   select cryptographic algorithms, optionally authenticate each other,
   and establish shared secret keying material.  Once the handshake is
   complete, the peers use the established keys to protect the
   application-layer traffic.

   A failure of the handshake or other protocol error triggers the
   termination of the connection, optionally preceded by an alert
   message (Section 6).

   TLS supports three basic key exchange modes:

   -  (EC)DHE (Diffie-Hellman over either finite fields or elliptic
      curves)

   -  PSK-only

   -  PSK with (EC)DHE




























Rescorla                     Standards Track                   [Page 10]

RFC 8446                           TLS                       August 2018


   Figure 1 below shows the basic full TLS handshake:

       Client                                           Server

Key  ^ ClientHello
Exch | + key_share*
     | + signature_algorithms*
     | + psk_key_exchange_modes*
     v + pre_shared_key*       -------->
                                                  ServerHello  ^ Key
                                                 + key_share*  | Exch
                                            + pre_shared_key*  v
                                        {EncryptedExtensions}  ^  Server
                                        {CertificateRequest*}  v  Params
                                               {Certificate*}  ^
                                         {CertificateVerify*}  | Auth
                                                   {Finished}  v
                               <--------  [Application Data*]
     ^ {Certificate*}
Auth | {CertificateVerify*}
     v {Finished}              -------->
       [Application Data]      <------->  [Application Data]

              +  Indicates noteworthy extensions sent in the
                 previously noted message.

              *  Indicates optional or situation-dependent
                 messages/extensions that are not always sent.

              {} Indicates messages protected using keys
                 derived from a [sender]_handshake_traffic_secret.

              [] Indicates messages protected using keys
                 derived from [sender]_application_traffic_secret_N.

               Figure 1: Message Flow for Full TLS Handshake

   The handshake can be thought of as having three phases (indicated in
   the diagram above):

   -  Key Exchange: Establish shared keying material and select the
      cryptographic parameters.  Everything after this phase is
      encrypted.

   -  Server Parameters: Establish other handshake parameters
      (whether the client is authenticated, application-layer protocol
      support, etc.).




Rescorla                     Standards Track                   [Page 11]

RFC 8446                           TLS                       August 2018


   -  Authentication: Authenticate the server (and, optionally, the
      client) and provide key confirmation and handshake integrity.

   In the Key Exchange phase, the client sends the ClientHello
   (Section 4.1.2) message, which contains a random nonce
   (ClientHello.random); its offered protocol versions; a list of
   symmetric cipher/HKDF hash pairs; either a set of Diffie-Hellman key
   shares (in the "key_share" (Section 4.2.8) extension), a set of
   pre-shared key labels (in the "pre_shared_key" (Section 4.2.11)
   extension), or both; and potentially additional extensions.
   Additional fields and/or messages may also be present for middlebox
   compatibility.

   The server processes the ClientHello and determines the appropriate
   cryptographic parameters for the connection.  It then responds with
   its own ServerHello (Section 4.1.3), which indicates the negotiated
   connection parameters.  The combination of the ClientHello and the
   ServerHello determines the shared keys.  If (EC)DHE key establishment
   is in use, then the ServerHello contains a "key_share" extension with
   the server's ephemeral Diffie-Hellman share; the server's share MUST
   be in the same group as one of the client's shares.  If PSK key
   establishment is in use, then the ServerHello contains a
   "pre_shared_key" extension indicating which of the client's offered
   PSKs was selected.  Note that implementations can use (EC)DHE and PSK
   together, in which case both extensions will be supplied.

   The server then sends two messages to establish the Server
   Parameters:

   EncryptedExtensions:  responses to ClientHello extensions that are
      not required to determine the cryptographic parameters, other than
      those that are specific to individual certificates.
      [Section 4.3.1]

   CertificateRequest:  if certificate-based client authentication is
      desired, the desired parameters for that certificate.  This
      message is omitted if client authentication is not desired.
      [Section 4.3.2]













Rescorla                     Standards Track                   [Page 12]

RFC 8446                           TLS                       August 2018


   Finally, the client and server exchange Authentication messages.  TLS
   uses the same set of messages every time that certificate-based
   authentication is needed.  (PSK-based authentication happens as a
   side effect of key exchange.)  Specifically:

   Certificate:  The certificate of the endpoint and any per-certificate
      extensions.  This message is omitted by the server if not
      authenticating with a certificate and by the client if the server
      did not send CertificateRequest (thus indicating that the client
      should not authenticate with a certificate).  Note that if raw
      public keys [RFC7250] or the cached information extension
      [RFC7924] are in use, then this message will not contain a
      certificate but rather some other value corresponding to the
      server's long-term key.  [Section 4.4.2]

   CertificateVerify:  A signature over the entire handshake using the
      private key corresponding to the public key in the Certificate
      message.  This message is omitted if the endpoint is not
      authenticating via a certificate.  [Section 4.4.3]

   Finished:  A MAC (Message Authentication Code) over the entire
      handshake.  This message provides key confirmation, binds the
      endpoint's identity to the exchanged keys, and in PSK mode also
      authenticates the handshake.  [Section 4.4.4]

   Upon receiving the server's messages, the client responds with its
   Authentication messages, namely Certificate and CertificateVerify (if
   requested), and Finished.

   At this point, the handshake is complete, and the client and server
   derive the keying material required by the record layer to exchange
   application-layer data protected through authenticated encryption.
   Application Data MUST NOT be sent prior to sending the Finished
   message, except as specified in Section 2.3.  Note that while the
   server may send Application Data prior to receiving the client's
   Authentication messages, any data sent at that point is, of course,
   being sent to an unauthenticated peer.














Rescorla                     Standards Track                   [Page 13]

RFC 8446                           TLS                       August 2018


2.1.  Incorrect DHE Share

   If the client has not provided a sufficient "key_share" extension
   (e.g., it includes only DHE or ECDHE groups unacceptable to or
   unsupported by the server), the server corrects the mismatch with a
   HelloRetryRequest and the client needs to restart the handshake with
   an appropriate "key_share" extension, as shown in Figure 2.  If no
   common cryptographic parameters can be negotiated, the server MUST
   abort the handshake with an appropriate alert.

        Client                                               Server

        ClientHello
        + key_share             -------->
                                                  HelloRetryRequest
                                <--------               + key_share
        ClientHello
        + key_share             -------->
                                                        ServerHello
                                                        + key_share
                                              {EncryptedExtensions}
                                              {CertificateRequest*}
                                                     {Certificate*}
                                               {CertificateVerify*}
                                                         {Finished}
                                <--------       [Application Data*]
        {Certificate*}
        {CertificateVerify*}
        {Finished}              -------->
        [Application Data]      <------->        [Application Data]

             Figure 2: Message Flow for a Full Handshake with
                           Mismatched Parameters

   Note: The handshake transcript incorporates the initial
   ClientHello/HelloRetryRequest exchange; it is not reset with the
   new ClientHello.

   TLS also allows several optimized variants of the basic handshake, as
   described in the following sections.











Rescorla                     Standards Track                   [Page 14]

RFC 8446                           TLS                       August 2018


2.2.  Resumption and Pre-Shared Key (PSK)

   Although TLS PSKs can be established out of band, PSKs can also be
   established in a previous connection and then used to establish a new
   connection ("session resumption" or "resuming" with a PSK).  Once a
   handshake has completed, the server can send the client a PSK
   identity that corresponds to a unique key derived from the initial
   handshake (see Section 4.6.1).  The client can then use that PSK
   identity in future handshakes to negotiate the use of the associated
   PSK.  If the server accepts the PSK, then the security context of the
   new connection is cryptographically tied to the original connection
   and the key derived from the initial handshake is used to bootstrap
   the cryptographic state instead of a full handshake.  In TLS 1.2 and
   below, this functionality was provided by "session IDs" and "session
   tickets" [RFC5077].  Both mechanisms are obsoleted in TLS 1.3.

   PSKs can be used with (EC)DHE key exchange in order to provide
   forward secrecy in combination with shared keys, or can be used
   alone, at the cost of losing forward secrecy for the application
   data.































Rescorla                     Standards Track                   [Page 15]

RFC 8446                           TLS                       August 2018


   Figure 3 shows a pair of handshakes in which the first handshake
   establishes a PSK and the second handshake uses it:

          Client                                               Server

   Initial Handshake:
          ClientHello
          + key_share               -------->
                                                          ServerHello
                                                          + key_share
                                                {EncryptedExtensions}
                                                {CertificateRequest*}
                                                       {Certificate*}
                                                 {CertificateVerify*}
                                                           {Finished}
                                    <--------     [Application Data*]
          {Certificate*}
          {CertificateVerify*}
          {Finished}                -------->
                                    <--------      [NewSessionTicket]
          [Application Data]        <------->      [Application Data]


   Subsequent Handshake:
          ClientHello
          + key_share*
          + pre_shared_key          -------->
                                                          ServerHello
                                                     + pre_shared_key
                                                         + key_share*
                                                {EncryptedExtensions}
                                                           {Finished}
                                    <--------     [Application Data*]
          {Finished}                -------->
          [Application Data]        <------->      [Application Data]

               Figure 3: Message Flow for Resumption and PSK

   As the server is authenticating via a PSK, it does not send a
   Certificate or a CertificateVerify message.  When a client offers
   resumption via a PSK, it SHOULD also supply a "key_share" extension
   to the server to allow the server to decline resumption and fall back
   to a full handshake, if needed.  The server responds with a
   "pre_shared_key" extension to negotiate the use of PSK key
   establishment and can (as shown here) respond with a "key_share"
   extension to do (EC)DHE key establishment, thus providing forward
   secrecy.




Rescorla                     Standards Track                   [Page 16]

RFC 8446                           TLS                       August 2018


   When PSKs are provisioned out of band, the PSK identity and the KDF
   hash algorithm to be used with the PSK MUST also be provisioned.

   Note:  When using an out-of-band provisioned pre-shared secret, a
      critical consideration is using sufficient entropy during the key
      generation, as discussed in [RFC4086].  Deriving a shared secret
      from a password or other low-entropy sources is not secure.  A
      low-entropy secret, or password, is subject to dictionary attacks
      based on the PSK binder.  The specified PSK authentication is not
      a strong password-based authenticated key exchange even when used
      with Diffie-Hellman key establishment.  Specifically, it does not
      prevent an attacker that can observe the handshake from performing
      a brute-force attack on the password/pre-shared key.

2.3.  0-RTT Data

   When clients and servers share a PSK (either obtained externally or
   via a previous handshake), TLS 1.3 allows clients to send data on the
   first flight ("early data").  The client uses the PSK to authenticate
   the server and to encrypt the early data.

   As shown in Figure 4, the 0-RTT data is just added to the 1-RTT
   handshake in the first flight.  The rest of the handshake uses the
   same messages as for a 1-RTT handshake with PSK resumption.



























Rescorla                     Standards Track                   [Page 17]

RFC 8446                           TLS                       August 2018


         Client                                               Server

         ClientHello
         + early_data
         + key_share*
         + psk_key_exchange_modes
         + pre_shared_key
         (Application Data*)     -------->
                                                         ServerHello
                                                    + pre_shared_key
                                                        + key_share*
                                               {EncryptedExtensions}
                                                       + early_data*
                                                          {Finished}
                                 <--------       [Application Data*]
         (EndOfEarlyData)
         {Finished}              -------->
         [Application Data]      <------->        [Application Data]

               +  Indicates noteworthy extensions sent in the
                  previously noted message.

               *  Indicates optional or situation-dependent
                  messages/extensions that are not always sent.

               () Indicates messages protected using keys
                  derived from a client_early_traffic_secret.

               {} Indicates messages protected using keys
                  derived from a [sender]_handshake_traffic_secret.

               [] Indicates messages protected using keys
                  derived from [sender]_application_traffic_secret_N.

               Figure 4: Message Flow for a 0-RTT Handshake
















Rescorla                     Standards Track                   [Page 18]

RFC 8446                           TLS                       August 2018


   IMPORTANT NOTE: The security properties for 0-RTT data are weaker
   than those for other kinds of TLS data.  Specifically:

   1.  This data is not forward secret, as it is encrypted solely under
       keys derived using the offered PSK.

   2.  There are no guarantees of non-replay between connections.
       Protection against replay for ordinary TLS 1.3 1-RTT data is
       provided via the server's Random value, but 0-RTT data does not
       depend on the ServerHello and therefore has weaker guarantees.
       This is especially relevant if the data is authenticated either
       with TLS client authentication or inside the application
       protocol.  The same warnings apply to any use of the
       early_exporter_master_secret.

   0-RTT data cannot be duplicated within a connection (i.e., the server
   will not process the same data twice for the same connection), and an
   attacker will not be able to make 0-RTT data appear to be 1-RTT data
   (because it is protected with different keys).  Appendix E.5 contains
   a description of potential attacks, and Section 8 describes
   mechanisms which the server can use to limit the impact of replay.

3.  Presentation Language

   This document deals with the formatting of data in an external
   representation.  The following very basic and somewhat casually
   defined presentation syntax will be used.

3.1.  Basic Block Size

   The representation of all data items is explicitly specified.  The
   basic data block size is one byte (i.e., 8 bits).  Multiple-byte data
   items are concatenations of bytes, from left to right, from top to
   bottom.  From the byte stream, a multi-byte item (a numeric in the
   following example) is formed (using C notation) by:

      value = (byte[0] << 8*(n-1)) | (byte[1] << 8*(n-2)) |
              ... | byte[n-1];

   This byte ordering for multi-byte values is the commonplace network
   byte order or big-endian format.










Rescorla                     Standards Track                   [Page 19]

RFC 8446                           TLS                       August 2018


3.2.  Miscellaneous

   Comments begin with "/*" and end with "*/".

   Optional components are denoted by enclosing them in "[[ ]]" (double
   brackets).

   Single-byte entities containing uninterpreted data are of
   type opaque.

   A type alias T' for an existing type T is defined by:

      T T';

3.3.  Numbers

   The basic numeric data type is an unsigned byte (uint8).  All larger
   numeric data types are constructed from a fixed-length series of
   bytes concatenated as described in Section 3.1 and are also unsigned.
   The following numeric types are predefined.

      uint8 uint16[2];
      uint8 uint24[3];
      uint8 uint32[4];
      uint8 uint64[8];

   All values, here and elsewhere in the specification, are transmitted
   in network byte (big-endian) order; the uint32 represented by the hex
   bytes 01 02 03 04 is equivalent to the decimal value 16909060.

3.4.  Vectors

   A vector (single-dimensioned array) is a stream of homogeneous data
   elements.  The size of the vector may be specified at documentation
   time or left unspecified until runtime.  In either case, the length
   declares the number of bytes, not the number of elements, in the
   vector.  The syntax for specifying a new type, T', that is a fixed-
   length vector of type T is

      T T'[n];

   Here, T' occupies n bytes in the data stream, where n is a multiple
   of the size of T.  The length of the vector is not included in the
   encoded stream.







Rescorla                     Standards Track                   [Page 20]

RFC 8446                           TLS                       August 2018


   In the following example, Datum is defined to be three consecutive
   bytes that the protocol does not interpret, while Data is three
   consecutive Datum, consuming a total of nine bytes.

      opaque Datum[3];      /* three uninterpreted bytes */
      Datum Data[9];        /* three consecutive 3-byte vectors */

   Variable-length vectors are defined by specifying a subrange of legal
   lengths, inclusively, using the notation <floor..ceiling>.  When
   these are encoded, the actual length precedes the vector's contents
   in the byte stream.  The length will be in the form of a number
   consuming as many bytes as required to hold the vector's specified
   maximum (ceiling) length.  A variable-length vector with an actual
   length field of zero is referred to as an empty vector.

      T T'<floor..ceiling>;

   In the following example, "mandatory" is a vector that must contain
   between 300 and 400 bytes of type opaque.  It can never be empty.
   The actual length field consumes two bytes, a uint16, which is
   sufficient to represent the value 400 (see Section 3.3).  Similarly,
   "longer" can represent up to 800 bytes of data, or 400 uint16
   elements, and it may be empty.  Its encoding will include a two-byte
   actual length field prepended to the vector.  The length of an
   encoded vector must be an exact multiple of the length of a single
   element (e.g., a 17-byte vector of uint16 would be illegal).

      opaque mandatory<300..400>;
            /* length field is two bytes, cannot be empty */
      uint16 longer<0..800>;
            /* zero to 400 16-bit unsigned integers */

3.5.  Enumerateds

   An additional sparse data type, called "enum" or "enumerated", is
   available.  Each definition is a different type.  Only enumerateds of
   the same type may be assigned or compared.  Every element of an
   enumerated must be assigned a value, as demonstrated in the following
   example.  Since the elements of the enumerated are not ordered, they
   can be assigned any unique value, in any order.

      enum { e1(v1), e2(v2), ... , en(vn) [[, (n)]] } Te;

   Future extensions or additions to the protocol may define new values.
   Implementations need to be able to parse and ignore unknown values
   unless the definition of the field states otherwise.





Rescorla                     Standards Track                   [Page 21]

RFC 8446                           TLS                       August 2018


   An enumerated occupies as much space in the byte stream as would its
   maximal defined ordinal value.  The following definition would cause
   one byte to be used to carry fields of type Color.

      enum { red(3), blue(5), white(7) } Color;

   One may optionally specify a value without its associated tag to
   force the width definition without defining a superfluous element.

   In the following example, Taste will consume two bytes in the data
   stream but can only assume the values 1, 2, or 4 in the current
   version of the protocol.

      enum { sweet(1), sour(2), bitter(4), (32000) } Taste;

   The names of the elements of an enumeration are scoped within the
   defined type.  In the first example, a fully qualified reference to
   the second element of the enumeration would be Color.blue.  Such
   qualification is not required if the target of the assignment is well
   specified.

      Color color = Color.blue;     /* overspecified, legal */
      Color color = blue;           /* correct, type implicit */

   The names assigned to enumerateds do not need to be unique.  The
   numerical value can describe a range over which the same name
   applies.  The value includes the minimum and maximum inclusive values
   in that range, separated by two period characters.  This is
   principally useful for reserving regions of the space.

      enum { sad(0), meh(1..254), happy(255) } Mood;

3.6.  Constructed Types

   Structure types may be constructed from primitive types for
   convenience.  Each specification declares a new, unique type.  The
   syntax used for definitions is much like that of C.

      struct {
          T1 f1;
          T2 f2;
          ...
          Tn fn;
      } T;

   Fixed- and variable-length vector fields are allowed using the
   standard vector syntax.  Structures V1 and V2 in the variants example
   (Section 3.8) demonstrate this.



Rescorla                     Standards Track                   [Page 22]

RFC 8446                           TLS                       August 2018


   The fields within a structure may be qualified using the type's name,
   with a syntax much like that available for enumerateds.  For example,
   T.f2 refers to the second field of the previous declaration.

3.7.  Constants

   Fields and variables may be assigned a fixed value using "=", as in:

      struct {
          T1 f1 = 8;  /* T.f1 must always be 8 */
          T2 f2;
      } T;

3.8.  Variants

   Defined structures may have variants based on some knowledge that is
   available within the environment.  The selector must be an enumerated
   type that defines the possible variants the structure defines.  Each
   arm of the select (below) specifies the type of that variant's field
   and an optional field label.  The mechanism by which the variant is
   selected at runtime is not prescribed by the presentation language.

      struct {
          T1 f1;
          T2 f2;
          ....
          Tn fn;
          select (E) {
              case e1: Te1 [[fe1]];
              case e2: Te2 [[fe2]];
              ....
              case en: Ten [[fen]];
          };
      } Tv;

















Rescorla                     Standards Track                   [Page 23]

RFC 8446                           TLS                       August 2018


   For example:

      enum { apple(0), orange(1) } VariantTag;

      struct {
          uint16 number;
          opaque string<0..10>; /* variable length */
      } V1;

      struct {
          uint32 number;
          opaque string[10];    /* fixed length */
      } V2;

      struct {
          VariantTag type;
          select (VariantRecord.type) {
              case apple:  V1;
              case orange: V2;
          };
      } VariantRecord;

4.  Handshake Protocol

   The handshake protocol is used to negotiate the security parameters
   of a connection.  Handshake messages are supplied to the TLS record
   layer, where they are encapsulated within one or more TLSPlaintext or
   TLSCiphertext structures which are processed and transmitted as
   specified by the current active connection state.






















Rescorla                     Standards Track                   [Page 24]

RFC 8446                           TLS                       August 2018


      enum {
          client_hello(1),
          server_hello(2),
          new_session_ticket(4),
          end_of_early_data(5),
          encrypted_extensions(8),
          certificate(11),
          certificate_request(13),
          certificate_verify(15),
          finished(20),
          key_update(24),
          message_hash(254),
          (255)
      } HandshakeType;

      struct {
          HandshakeType msg_type;    /* handshake type */
          uint24 length;             /* remaining bytes in message */
          select (Handshake.msg_type) {
              case client_hello:          ClientHello;
              case server_hello:          ServerHello;
              case end_of_early_data:     EndOfEarlyData;
              case encrypted_extensions:  EncryptedExtensions;
              case certificate_request:   CertificateRequest;
              case certificate:           Certificate;
              case certificate_verify:    CertificateVerify;
              case finished:              Finished;
              case new_session_ticket:    NewSessionTicket;
              case key_update:            KeyUpdate;
          };
      } Handshake;

   Protocol messages MUST be sent in the order defined in Section 4.4.1
   and shown in the diagrams in Section 2.  A peer which receives a
   handshake message in an unexpected order MUST abort the handshake
   with an "unexpected_message" alert.

   New handshake message types are assigned by IANA as described in
   Section 11.

4.1.  Key Exchange Messages

   The key exchange messages are used to determine the security
   capabilities of the client and the server and to establish shared
   secrets, including the traffic keys used to protect the rest of the
   handshake and the data.





Rescorla                     Standards Track                   [Page 25]

RFC 8446                           TLS                       August 2018


4.1.1.  Cryptographic Negotiation

   In TLS, the cryptographic negotiation proceeds by the client offering
   the following four sets of options in its ClientHello:

   -  A list of cipher suites which indicates the AEAD algorithm/HKDF
      hash pairs which the client supports.

   -  A "supported_groups" (Section 4.2.7) extension which indicates the
      (EC)DHE groups which the client supports and a "key_share"
      (Section 4.2.8) extension which contains (EC)DHE shares for some
      or all of these groups.

   -  A "signature_algorithms" (Section 4.2.3) extension which indicates
      the signature algorithms which the client can accept.  A
      "signature_algorithms_cert" extension (Section 4.2.3) may also be
      added to indicate certificate-specific signature algorithms.

   -  A "pre_shared_key" (Section 4.2.11) extension which contains a
      list of symmetric key identities known to the client and a
      "psk_key_exchange_modes" (Section 4.2.9) extension which indicates
      the key exchange modes that may be used with PSKs.

   If the server does not select a PSK, then the first three of these
   options are entirely orthogonal: the server independently selects a
   cipher suite, an (EC)DHE group and key share for key establishment,
   and a signature algorithm/certificate pair to authenticate itself to
   the client.  If there is no overlap between the received
   "supported_groups" and the groups supported by the server, then the
   server MUST abort the handshake with a "handshake_failure" or an
   "insufficient_security" alert.

   If the server selects a PSK, then it MUST also select a key
   establishment mode from the set indicated by the client's
   "psk_key_exchange_modes" extension (at present, PSK alone or with
   (EC)DHE).  Note that if the PSK can be used without (EC)DHE, then
   non-overlap in the "supported_groups" parameters need not be fatal,
   as it is in the non-PSK case discussed in the previous paragraph.

   If the server selects an (EC)DHE group and the client did not offer a
   compatible "key_share" extension in the initial ClientHello, the
   server MUST respond with a HelloRetryRequest (Section 4.1.4) message.









Rescorla                     Standards Track                   [Page 26]

RFC 8446                           TLS                       August 2018


   If the server successfully selects parameters and does not require a
   HelloRetryRequest, it indicates the selected parameters in the
   ServerHello as follows:

   -  If PSK is being used, then the server will send a "pre_shared_key"
      extension indicating the selected key.

   -  When (EC)DHE is in use, the server will also provide a "key_share"
      extension.  If PSK is not being used, then (EC)DHE and
      certificate-based authentication are always used.

   -  When authenticating via a certificate, the server will send the
      Certificate (Section 4.4.2) and CertificateVerify (Section 4.4.3)
      messages.  In TLS 1.3 as defined by this document, either a PSK or
      a certificate is always used, but not both.  Future documents may
      define how to use them together.

   If the server is unable to negotiate a supported set of parameters
   (i.e., there is no overlap between the client and server parameters),
   it MUST abort the handshake with either a "handshake_failure" or
   "insufficient_security" fatal alert (see Section 6).

4.1.2.  Client Hello

   When a client first connects to a server, it is REQUIRED to send the
   ClientHello as its first TLS message.  The client will also send a
   ClientHello when the server has responded to its ClientHello with a
   HelloRetryRequest.  In that case, the client MUST send the same
   ClientHello without modification, except as follows:

   -  If a "key_share" extension was supplied in the HelloRetryRequest,
      replacing the list of shares with a list containing a single
      KeyShareEntry from the indicated group.

   -  Removing the "early_data" extension (Section 4.2.10) if one was
      present.  Early data is not permitted after a HelloRetryRequest.

   -  Including a "cookie" extension if one was provided in the
      HelloRetryRequest.












Rescorla                     Standards Track                   [Page 27]

RFC 8446                           TLS                       August 2018


   -  Updating the "pre_shared_key" extension if present by recomputing
      the "obfuscated_ticket_age" and binder values and (optionally)
      removing any PSKs which are incompatible with the server's
      indicated cipher suite.

   -  Optionally adding, removing, or changing the length of the
      "padding" extension [RFC7685].

   -  Other modifications that may be allowed by an extension defined in
      the future and present in the HelloRetryRequest.

   Because TLS 1.3 forbids renegotiation, if a server has negotiated
   TLS 1.3 and receives a ClientHello at any other time, it MUST
   terminate the connection with an "unexpected_message" alert.

   If a server established a TLS connection with a previous version of
   TLS and receives a TLS 1.3 ClientHello in a renegotiation, it MUST
   retain the previous protocol version.  In particular, it MUST NOT
   negotiate TLS 1.3.

   Structure of this message:

      uint16 ProtocolVersion;
      opaque Random[32];

      uint8 CipherSuite[2];    /* Cryptographic suite selector */

      struct {
          ProtocolVersion legacy_version = 0x0303;    /* TLS v1.2 */
          Random random;
          opaque legacy_session_id<0..32>;
          CipherSuite cipher_suites<2..2^16-2>;
          opaque legacy_compression_methods<1..2^8-1>;
          Extension extensions<8..2^16-1>;
      } ClientHello;
















Rescorla                     Standards Track                   [Page 28]

RFC 8446                           TLS                       August 2018


   legacy_version:  In previous versions of TLS, this field was used for
      version negotiation and represented the highest version number
      supported by the client.  Experience has shown that many servers
      do not properly implement version negotiation, leading to "version
      intolerance" in which the server rejects an otherwise acceptable
      ClientHello with a version number higher than it supports.  In
      TLS 1.3, the client indicates its version preferences in the
      "supported_versions" extension (Section 4.2.1) and the
      legacy_version field MUST be set to 0x0303, which is the version
      number for TLS 1.2.  TLS 1.3 ClientHellos are identified as having
      a legacy_version of 0x0303 and a supported_versions extension
      present with 0x0304 as the highest version indicated therein.
      (See Appendix D for details about backward compatibility.)

   random:  32 bytes generated by a secure random number generator.  See
      Appendix C for additional information.

   legacy_session_id:  Versions of TLS before TLS 1.3 supported a
      "session resumption" feature which has been merged with pre-shared
      keys in this version (see Section 2.2).  A client which has a
      cached session ID set by a pre-TLS 1.3 server SHOULD set this
      field to that value.  In compatibility mode (see Appendix D.4),
      this field MUST be non-empty, so a client not offering a
      pre-TLS 1.3 session MUST generate a new 32-byte value.  This value
      need not be random but SHOULD be unpredictable to avoid
      implementations fixating on a specific value (also known as
      ossification).  Otherwise, it MUST be set as a zero-length vector
      (i.e., a zero-valued single byte length field).

   cipher_suites:  A list of the symmetric cipher options supported by
      the client, specifically the record protection algorithm
      (including secret key length) and a hash to be used with HKDF, in
      descending order of client preference.  Values are defined in
      Appendix B.4.  If the list contains cipher suites that the server
      does not recognize, support, or wish to use, the server MUST
      ignore those cipher suites and process the remaining ones as
      usual.  If the client is attempting a PSK key establishment, it
      SHOULD advertise at least one cipher suite indicating a Hash
      associated with the PSK.












Rescorla                     Standards Track                   [Page 29]

RFC 8446                           TLS                       August 2018


   legacy_compression_methods:  Versions of TLS before 1.3 supported
      compression with the list of supported compression methods being
      sent in this field.  For every TLS 1.3 ClientHello, this vector
      MUST contain exactly one byte, set to zero, which corresponds to
      the "null" compression method in prior versions of TLS.  If a
      TLS 1.3 ClientHello is received with any other value in this
      field, the server MUST abort the handshake with an
      "illegal_parameter" alert.  Note that TLS 1.3 servers might
      receive TLS 1.2 or prior ClientHellos which contain other
      compression methods and (if negotiating such a prior version) MUST
      follow the procedures for the appropriate prior version of TLS.

   extensions:  Clients request extended functionality from servers by
      sending data in the extensions field.  The actual "Extension"
      format is defined in Section 4.2.  In TLS 1.3, the use of certain
      extensions is mandatory, as functionality has moved into
      extensions to preserve ClientHello compatibility with previous
      versions of TLS.  Servers MUST ignore unrecognized extensions.

   All versions of TLS allow an extensions field to optionally follow
   the compression_methods field.  TLS 1.3 ClientHello messages always
   contain extensions (minimally "supported_versions", otherwise, they
   will be interpreted as TLS 1.2 ClientHello messages).  However,
   TLS 1.3 servers might receive ClientHello messages without an
   extensions field from prior versions of TLS.  The presence of
   extensions can be detected by determining whether there are bytes
   following the compression_methods field at the end of the
   ClientHello.  Note that this method of detecting optional data
   differs from the normal TLS method of having a variable-length field,
   but it is used for compatibility with TLS before extensions were
   defined.  TLS 1.3 servers will need to perform this check first and
   only attempt to negotiate TLS 1.3 if the "supported_versions"
   extension is present.  If negotiating a version of TLS prior to 1.3,
   a server MUST check that the message either contains no data after
   legacy_compression_methods or that it contains a valid extensions
   block with no data following.  If not, then it MUST abort the
   handshake with a "decode_error" alert.

   In the event that a client requests additional functionality using
   extensions and this functionality is not supplied by the server, the
   client MAY abort the handshake.

   After sending the ClientHello message, the client waits for a
   ServerHello or HelloRetryRequest message.  If early data is in use,
   the client may transmit early Application Data (Section 2.3) while
   waiting for the next handshake message.





Rescorla                     Standards Track                   [Page 30]

RFC 8446                           TLS                       August 2018


4.1.3.  Server Hello

   The server will send this message in response to a ClientHello
   message to proceed with the handshake if it is able to negotiate an
   acceptable set of handshake parameters based on the ClientHello.

   Structure of this message:

      struct {
          ProtocolVersion legacy_version = 0x0303;    /* TLS v1.2 */
          Random random;
          opaque legacy_session_id_echo<0..32>;
          CipherSuite cipher_suite;
          uint8 legacy_compression_method = 0;
          Extension extensions<6..2^16-1>;
      } ServerHello;

   legacy_version:  In previous versions of TLS, this field was used for
      version negotiation and represented the selected version number
      for the connection.  Unfortunately, some middleboxes fail when
      presented with new values.  In TLS 1.3, the TLS server indicates
      its version using the "supported_versions" extension
      (Section 4.2.1), and the legacy_version field MUST be set to
      0x0303, which is the version number for TLS 1.2.  (See Appendix D
      for details about backward compatibility.)

   random:  32 bytes generated by a secure random number generator.  See
      Appendix C for additional information.  The last 8 bytes MUST be
      overwritten as described below if negotiating TLS 1.2 or TLS 1.1,
      but the remaining bytes MUST be random.  This structure is
      generated by the server and MUST be generated independently of the
      ClientHello.random.

   legacy_session_id_echo:  The contents of the client's
      legacy_session_id field.  Note that this field is echoed even if
      the client's value corresponded to a cached pre-TLS 1.3 session
      which the server has chosen not to resume.  A client which
      receives a legacy_session_id_echo field that does not match what
      it sent in the ClientHello MUST abort the handshake with an
      "illegal_parameter" alert.

   cipher_suite:  The single cipher suite selected by the server from
      the list in ClientHello.cipher_suites.  A client which receives a
      cipher suite that was not offered MUST abort the handshake with an
      "illegal_parameter" alert.

   legacy_compression_method:  A single byte which MUST have the
      value 0.



Rescorla                     Standards Track                   [Page 31]

RFC 8446                           TLS                       August 2018


   extensions:  A list of extensions.  The ServerHello MUST only include
      extensions which are required to establish the cryptographic
      context and negotiate the protocol version.  All TLS 1.3
      ServerHello messages MUST contain the "supported_versions"
      extension.  Current ServerHello messages additionally contain
      either the "pre_shared_key" extension or the "key_share"
      extension, or both (when using a PSK with (EC)DHE key
      establishment).  Other extensions (see Section 4.2) are sent
      separately in the EncryptedExtensions message.

   For reasons of backward compatibility with middleboxes (see
   Appendix D.4), the HelloRetryRequest message uses the same structure
   as the ServerHello, but with Random set to the special value of the
   SHA-256 of "HelloRetryRequest":

     CF 21 AD 74 E5 9A 61 11 BE 1D 8C 02 1E 65 B8 91
     C2 A2 11 16 7A BB 8C 5E 07 9E 09 E2 C8 A8 33 9C

   Upon receiving a message with type server_hello, implementations MUST
   first examine the Random value and, if it matches this value, process
   it as described in Section 4.1.4).

   TLS 1.3 has a downgrade protection mechanism embedded in the server's
   random value.  TLS 1.3 servers which negotiate TLS 1.2 or below in
   response to a ClientHello MUST set the last 8 bytes of their Random
   value specially in their ServerHello.

   If negotiating TLS 1.2, TLS 1.3 servers MUST set the last 8 bytes of
   their Random value to the bytes:

     44 4F 57 4E 47 52 44 01

   If negotiating TLS 1.1 or below, TLS 1.3 servers MUST, and TLS 1.2
   servers SHOULD, set the last 8 bytes of their ServerHello.Random
   value to the bytes:

     44 4F 57 4E 47 52 44 00

   TLS 1.3 clients receiving a ServerHello indicating TLS 1.2 or below
   MUST check that the last 8 bytes are not equal to either of these
   values.  TLS 1.2 clients SHOULD also check that the last 8 bytes are
   not equal to the second value if the ServerHello indicates TLS 1.1 or
   below.  If a match is found, the client MUST abort the handshake with
   an "illegal_parameter" alert.  This mechanism provides limited
   protection against downgrade attacks over and above what is provided
   by the Finished exchange: because the ServerKeyExchange, a message
   present in TLS 1.2 and below, includes a signature over both random
   values, it is not possible for an active attacker to modify the



Rescorla                     Standards Track                   [Page 32]

RFC 8446                           TLS                       August 2018


   random values without detection as long as ephemeral ciphers are
   used.  It does not provide downgrade protection when static RSA
   is used.

   Note: This is a change from [RFC5246], so in practice many TLS 1.2
   clients and servers will not behave as specified above.

   A legacy TLS client performing renegotiation with TLS 1.2 or prior
   and which receives a TLS 1.3 ServerHello during renegotiation MUST
   abort the handshake with a "protocol_version" alert.  Note that
   renegotiation is not possible when TLS 1.3 has been negotiated.

4.1.4.  Hello Retry Request

   The server will send this message in response to a ClientHello
   message if it is able to find an acceptable set of parameters but the
   ClientHello does not contain sufficient information to proceed with
   the handshake.  As discussed in Section 4.1.3, the HelloRetryRequest
   has the same format as a ServerHello message, and the legacy_version,
   legacy_session_id_echo, cipher_suite, and legacy_compression_method
   fields have the same meaning.  However, for convenience we discuss
   "HelloRetryRequest" throughout this document as if it were a distinct
   message.

   The server's extensions MUST contain "supported_versions".
   Additionally, it SHOULD contain the minimal set of extensions
   necessary for the client to generate a correct ClientHello pair.  As
   with the ServerHello, a HelloRetryRequest MUST NOT contain any
   extensions that were not first offered by the client in its
   ClientHello, with the exception of optionally the "cookie" (see
   Section 4.2.2) extension.

   Upon receipt of a HelloRetryRequest, the client MUST check the
   legacy_version, legacy_session_id_echo, cipher_suite, and
   legacy_compression_method as specified in Section 4.1.3 and then
   process the extensions, starting with determining the version using
   "supported_versions".  Clients MUST abort the handshake with an
   "illegal_parameter" alert if the HelloRetryRequest would not result
   in any change in the ClientHello.  If a client receives a second
   HelloRetryRequest in the same connection (i.e., where the ClientHello
   was itself in response to a HelloRetryRequest), it MUST abort the
   handshake with an "unexpected_message" alert.









Rescorla                     Standards Track                   [Page 33]

RFC 8446                           TLS                       August 2018


   Otherwise, the client MUST process all extensions in the
   HelloRetryRequest and send a second updated ClientHello.  The
   HelloRetryRequest extensions defined in this specification are:

   -  supported_versions (see Section 4.2.1)

   -  cookie (see Section 4.2.2)

   -  key_share (see Section 4.2.8)

   A client which receives a cipher suite that was not offered MUST
   abort the handshake.  Servers MUST ensure that they negotiate the
   same cipher suite when receiving a conformant updated ClientHello (if
   the server selects the cipher suite as the first step in the
   negotiation, then this will happen automatically).  Upon receiving
   the ServerHello, clients MUST check that the cipher suite supplied in
   the ServerHello is the same as that in the HelloRetryRequest and
   otherwise abort the handshake with an "illegal_parameter" alert.

   In addition, in its updated ClientHello, the client SHOULD NOT offer
   any pre-shared keys associated with a hash other than that of the
   selected cipher suite.  This allows the client to avoid having to
   compute partial hash transcripts for multiple hashes in the second
   ClientHello.

   The value of selected_version in the HelloRetryRequest
   "supported_versions" extension MUST be retained in the ServerHello,
   and a client MUST abort the handshake with an "illegal_parameter"
   alert if the value changes.






















Rescorla                     Standards Track                   [Page 34]

RFC 8446                           TLS                       August 2018


4.2.  Extensions

   A number of TLS messages contain tag-length-value encoded extensions
   structures.

    struct {
        ExtensionType extension_type;
        opaque extension_data<0..2^16-1>;
    } Extension;

    enum {
        server_name(0),                             /* RFC 6066 */
        max_fragment_length(1),                     /* RFC 6066 */
        status_request(5),                          /* RFC 6066 */
        supported_groups(10),                       /* RFC 8422, 7919 */
        signature_algorithms(13),                   /* RFC 8446 */
        use_srtp(14),                               /* RFC 5764 */
        heartbeat(15),                              /* RFC 6520 */
        application_layer_protocol_negotiation(16), /* RFC 7301 */
        signed_certificate_timestamp(18),           /* RFC 6962 */
        client_certificate_type(19),                /* RFC 7250 */
        server_certificate_type(20),                /* RFC 7250 */
        padding(21),                                /* RFC 7685 */
        pre_shared_key(41),                         /* RFC 8446 */
        early_data(42),                             /* RFC 8446 */
        supported_versions(43),                     /* RFC 8446 */
        cookie(44),                                 /* RFC 8446 */
        psk_key_exchange_modes(45),                 /* RFC 8446 */
        certificate_authorities(47),                /* RFC 8446 */
        oid_filters(48),                            /* RFC 8446 */
        post_handshake_auth(49),                    /* RFC 8446 */
        signature_algorithms_cert(50),              /* RFC 8446 */
        key_share(51),                              /* RFC 8446 */
        (65535)
    } ExtensionType;
















Rescorla                     Standards Track                   [Page 35]

RFC 8446                           TLS                       August 2018


   Here:

   -  "extension_type" identifies the particular extension type.

   -  "extension_data" contains information specific to the particular
      extension type.

   The list of extension types is maintained by IANA as described in
   Section 11.

   Extensions are generally structured in a request/response fashion,
   though some extensions are just indications with no corresponding
   response.  The client sends its extension requests in the ClientHello
   message, and the server sends its extension responses in the
   ServerHello, EncryptedExtensions, HelloRetryRequest, and Certificate
   messages.  The server sends extension requests in the
   CertificateRequest message which a client MAY respond to with a
   Certificate message.  The server MAY also send unsolicited extensions
   in the NewSessionTicket, though the client does not respond directly
   to these.

   Implementations MUST NOT send extension responses if the remote
   endpoint did not send the corresponding extension requests, with the
   exception of the "cookie" extension in the HelloRetryRequest.  Upon
   receiving such an extension, an endpoint MUST abort the handshake
   with an "unsupported_extension" alert.

   The table below indicates the messages where a given extension may
   appear, using the following notation: CH (ClientHello),
   SH (ServerHello), EE (EncryptedExtensions), CT (Certificate),
   CR (CertificateRequest), NST (NewSessionTicket), and
   HRR (HelloRetryRequest).  If an implementation receives an extension
   which it recognizes and which is not specified for the message in
   which it appears, it MUST abort the handshake with an
   "illegal_parameter" alert.
















Rescorla                     Standards Track                   [Page 36]

RFC 8446                           TLS                       August 2018


   +--------------------------------------------------+-------------+
   | Extension                                        |     TLS 1.3 |
   +--------------------------------------------------+-------------+
   | server_name [RFC6066]                            |      CH, EE |
   |                                                  |             |
   | max_fragment_length [RFC6066]                    |      CH, EE |
   |                                                  |             |
   | status_request [RFC6066]                         |  CH, CR, CT |
   |                                                  |             |
   | supported_groups [RFC7919]                       |      CH, EE |
   |                                                  |             |
   | signature_algorithms (RFC 8446)                  |      CH, CR |
   |                                                  |             |
   | use_srtp [RFC5764]                               |      CH, EE |
   |                                                  |             |
   | heartbeat [RFC6520]                              |      CH, EE |
   |                                                  |             |
   | application_layer_protocol_negotiation [RFC7301] |      CH, EE |
   |                                                  |             |
   | signed_certificate_timestamp [RFC6962]           |  CH, CR, CT |
   |                                                  |             |
   | client_certificate_type [RFC7250]                |      CH, EE |
   |                                                  |             |
   | server_certificate_type [RFC7250]                |      CH, EE |
   |                                                  |             |
   | padding [RFC7685]                                |          CH |
   |                                                  |             |
   | key_share (RFC 8446)                             | CH, SH, HRR |
   |                                                  |             |
   | pre_shared_key (RFC 8446)                        |      CH, SH |
   |                                                  |             |
   | psk_key_exchange_modes (RFC 8446)                |          CH |
   |                                                  |             |
   | early_data (RFC 8446)                            | CH, EE, NST |
   |                                                  |             |
   | cookie (RFC 8446)                                |     CH, HRR |
   |                                                  |             |
   | supported_versions (RFC 8446)                    | CH, SH, HRR |
   |                                                  |             |
   | certificate_authorities (RFC 8446)               |      CH, CR |
   |                                                  |             |
   | oid_filters (RFC 8446)                           |          CR |
   |                                                  |             |
   | post_handshake_auth (RFC 8446)                   |          CH |
   |                                                  |             |
   | signature_algorithms_cert (RFC 8446)             |      CH, CR |
   +--------------------------------------------------+-------------+




Rescorla                     Standards Track                   [Page 37]

RFC 8446                           TLS                       August 2018


   When multiple extensions of different types are present, the
   extensions MAY appear in any order, with the exception of
   "pre_shared_key" (Section 4.2.11) which MUST be the last extension in
   the ClientHello (but can appear anywhere in the ServerHello
   extensions block).  There MUST NOT be more than one extension of the
   same type in a given extension block.

   In TLS 1.3, unlike TLS 1.2, extensions are negotiated for each
   handshake even when in resumption-PSK mode.  However, 0-RTT
   parameters are those negotiated in the previous handshake; mismatches
   may require rejecting 0-RTT (see Section 4.2.10).

   There are subtle (and not so subtle) interactions that may occur in
   this protocol between new features and existing features which may
   result in a significant reduction in overall security.  The following
   considerations should be taken into account when designing new
   extensions:

   -  Some cases where a server does not agree to an extension are error
      conditions (e.g., the handshake cannot continue), and some are
      simply refusals to support particular features.  In general, error
      alerts should be used for the former and a field in the server
      extension response for the latter.

   -  Extensions should, as far as possible, be designed to prevent any
      attack that forces use (or non-use) of a particular feature by
      manipulation of handshake messages.  This principle should be
      followed regardless of whether the feature is believed to cause a
      security problem.  Often the fact that the extension fields are
      included in the inputs to the Finished message hashes will be
      sufficient, but extreme care is needed when the extension changes
      the meaning of messages sent in the handshake phase.  Designers
      and implementors should be aware of the fact that until the
      handshake has been authenticated, active attackers can modify
      messages and insert, remove, or replace extensions.
















Rescorla                     Standards Track                   [Page 38]

RFC 8446                           TLS                       August 2018


4.2.1.  Supported Versions

      struct {
          select (Handshake.msg_type) {
              case client_hello:
                   ProtocolVersion versions<2..254>;

              case server_hello: /* and HelloRetryRequest */
                   ProtocolVersion selected_version;
          };
      } SupportedVersions;

   The "supported_versions" extension is used by the client to indicate
   which versions of TLS it supports and by the server to indicate which
   version it is using.  The extension contains a list of supported
   versions in preference order, with the most preferred version first.
   Implementations of this specification MUST send this extension in the
   ClientHello containing all versions of TLS which they are prepared to
   negotiate (for this specification, that means minimally 0x0304, but
   if previous versions of TLS are allowed to be negotiated, they MUST
   be present as well).

   If this extension is not present, servers which are compliant with
   this specification and which also support TLS 1.2 MUST negotiate
   TLS 1.2 or prior as specified in [RFC5246], even if
   ClientHello.legacy_version is 0x0304 or later.  Servers MAY abort the
   handshake upon receiving a ClientHello with legacy_version 0x0304 or
   later.

   If this extension is present in the ClientHello, servers MUST NOT use
   the ClientHello.legacy_version value for version negotiation and MUST
   use only the "supported_versions" extension to determine client
   preferences.  Servers MUST only select a version of TLS present in
   that extension and MUST ignore any unknown versions that are present
   in that extension.  Note that this mechanism makes it possible to
   negotiate a version prior to TLS 1.2 if one side supports a sparse
   range.  Implementations of TLS 1.3 which choose to support prior
   versions of TLS SHOULD support TLS 1.2.  Servers MUST be prepared to
   receive ClientHellos that include this extension but do not include
   0x0304 in the list of versions.

   A server which negotiates a version of TLS prior to TLS 1.3 MUST set
   ServerHello.version and MUST NOT send the "supported_versions"
   extension.  A server which negotiates TLS 1.3 MUST respond by sending
   a "supported_versions" extension containing the selected version
   value (0x0304).  It MUST set the ServerHello.legacy_version field to
   0x0303 (TLS 1.2).  Clients MUST check for this extension prior to
   processing the rest of the ServerHello (although they will have to



Rescorla                     Standards Track                   [Page 39]

RFC 8446                           TLS                       August 2018


   parse the ServerHello in order to read the extension).  If this
   extension is present, clients MUST ignore the
   ServerHello.legacy_version value and MUST use only the
   "supported_versions" extension to determine the selected version.  If
   the "supported_versions" extension in the ServerHello contains a
   version not offered by the client or contains a version prior to
   TLS 1.3, the client MUST abort the handshake with an
   "illegal_parameter" alert.

4.2.2.  Cookie

      struct {
          opaque cookie<1..2^16-1>;
      } Cookie;

   Cookies serve two primary purposes:

   -  Allowing the server to force the client to demonstrate
      reachability at their apparent network address (thus providing a
      measure of DoS protection).  This is primarily useful for
      non-connection-oriented transports (see [RFC6347] for an example
      of this).

   -  Allowing the server to offload state to the client, thus allowing
      it to send a HelloRetryRequest without storing any state.  The
      server can do this by storing the hash of the ClientHello in the
      HelloRetryRequest cookie (protected with some suitable integrity
      protection algorithm).

   When sending a HelloRetryRequest, the server MAY provide a "cookie"
   extension to the client (this is an exception to the usual rule that
   the only extensions that may be sent are those that appear in the
   ClientHello).  When sending the new ClientHello, the client MUST copy
   the contents of the extension received in the HelloRetryRequest into
   a "cookie" extension in the new ClientHello.  Clients MUST NOT use
   cookies in their initial ClientHello in subsequent connections.

   When a server is operating statelessly, it may receive an unprotected
   record of type change_cipher_spec between the first and second
   ClientHello (see Section 5).  Since the server is not storing any
   state, this will appear as if it were the first message to be
   received.  Servers operating statelessly MUST ignore these records.









Rescorla                     Standards Track                   [Page 40]

RFC 8446                           TLS                       August 2018


4.2.3.  Signature Algorithms

   TLS 1.3 provides two extensions for indicating which signature
   algorithms may be used in digital signatures.  The
   "signature_algorithms_cert" extension applies to signatures in
   certificates, and the "signature_algorithms" extension, which
   originally appeared in TLS 1.2, applies to signatures in
   CertificateVerify messages.  The keys found in certificates MUST also
   be of appropriate type for the signature algorithms they are used
   with.  This is a particular issue for RSA keys and PSS signatures, as
   described below.  If no "signature_algorithms_cert" extension is
   present, then the "signature_algorithms" extension also applies to
   signatures appearing in certificates.  Clients which desire the
   server to authenticate itself via a certificate MUST send the
   "signature_algorithms" extension.  If a server is authenticating via
   a certificate and the client has not sent a "signature_algorithms"
   extension, then the server MUST abort the handshake with a
   "missing_extension" alert (see Section 9.2).

   The "signature_algorithms_cert" extension was added to allow
   implementations which supported different sets of algorithms for
   certificates and in TLS itself to clearly signal their capabilities.
   TLS 1.2 implementations SHOULD also process this extension.
   Implementations which have the same policy in both cases MAY omit the
   "signature_algorithms_cert" extension.


























Rescorla                     Standards Track                   [Page 41]

RFC 8446                           TLS                       August 2018


   The "extension_data" field of these extensions contains a
   SignatureSchemeList value:

      enum {
          /* RSASSA-PKCS1-v1_5 algorithms */
          rsa_pkcs1_sha256(0x0401),
          rsa_pkcs1_sha384(0x0501),
          rsa_pkcs1_sha512(0x0601),

          /* ECDSA algorithms */
          ecdsa_secp256r1_sha256(0x0403),
          ecdsa_secp384r1_sha384(0x0503),
          ecdsa_secp521r1_sha512(0x0603),

          /* RSASSA-PSS algorithms with public key OID rsaEncryption */
          rsa_pss_rsae_sha256(0x0804),
          rsa_pss_rsae_sha384(0x0805),
          rsa_pss_rsae_sha512(0x0806),

          /* EdDSA algorithms */
          ed25519(0x0807),
          ed448(0x0808),

          /* RSASSA-PSS algorithms with public key OID RSASSA-PSS */
          rsa_pss_pss_sha256(0x0809),
          rsa_pss_pss_sha384(0x080a),
          rsa_pss_pss_sha512(0x080b),

          /* Legacy algorithms */
          rsa_pkcs1_sha1(0x0201),
          ecdsa_sha1(0x0203),

          /* Reserved Code Points */
          private_use(0xFE00..0xFFFF),
          (0xFFFF)
      } SignatureScheme;

      struct {
          SignatureScheme supported_signature_algorithms<2..2^16-2>;
      } SignatureSchemeList;

   Note: This enum is named "SignatureScheme" because there is already a
   "SignatureAlgorithm" type in TLS 1.2, which this replaces.  We use
   the term "signature algorithm" throughout the text.







Rescorla                     Standards Track                   [Page 42]

RFC 8446                           TLS                       August 2018


   Each SignatureScheme value lists a single signature algorithm that
   the client is willing to verify.  The values are indicated in
   descending order of preference.  Note that a signature algorithm
   takes as input an arbitrary-length message, rather than a digest.
   Algorithms which traditionally act on a digest should be defined in
   TLS to first hash the input with a specified hash algorithm and then
   proceed as usual.  The code point groups listed above have the
   following meanings:

   RSASSA-PKCS1-v1_5 algorithms:  Indicates a signature algorithm using
      RSASSA-PKCS1-v1_5 [RFC8017] with the corresponding hash algorithm
      as defined in [SHS].  These values refer solely to signatures
      which appear in certificates (see Section 4.4.2.2) and are not
      defined for use in signed TLS handshake messages, although they
      MAY appear in "signature_algorithms" and
      "signature_algorithms_cert" for backward compatibility with
      TLS 1.2.

   ECDSA algorithms:  Indicates a signature algorithm using ECDSA
      [ECDSA], the corresponding curve as defined in ANSI X9.62 [ECDSA]
      and FIPS 186-4 [DSS], and the corresponding hash algorithm as
      defined in [SHS].  The signature is represented as a DER-encoded
      [X690] ECDSA-Sig-Value structure.

   RSASSA-PSS RSAE algorithms:  Indicates a signature algorithm using
      RSASSA-PSS [RFC8017] with mask generation function 1.  The digest
      used in the mask generation function and the digest being signed
      are both the corresponding hash algorithm as defined in [SHS].
      The length of the Salt MUST be equal to the length of the output
      of the digest algorithm.  If the public key is carried in an X.509
      certificate, it MUST use the rsaEncryption OID [RFC5280].

   EdDSA algorithms:  Indicates a signature algorithm using EdDSA as
      defined in [RFC8032] or its successors.  Note that these
      correspond to the "PureEdDSA" algorithms and not the "prehash"
      variants.

   RSASSA-PSS PSS algorithms:  Indicates a signature algorithm using
      RSASSA-PSS [RFC8017] with mask generation function 1.  The digest
      used in the mask generation function and the digest being signed
      are both the corresponding hash algorithm as defined in [SHS].
      The length of the Salt MUST be equal to the length of the digest
      algorithm.  If the public key is carried in an X.509 certificate,
      it MUST use the RSASSA-PSS OID [RFC5756].  When used in
      certificate signatures, the algorithm parameters MUST be DER
      encoded.  If the corresponding public key's parameters are
      present, then the parameters in the signature MUST be identical to
      those in the public key.



Rescorla                     Standards Track                   [Page 43]

RFC 8446                           TLS                       August 2018


   Legacy algorithms:  Indicates algorithms which are being deprecated
      because they use algorithms with known weaknesses, specifically
      SHA-1 which is used in this context with either (1) RSA using
      RSASSA-PKCS1-v1_5 or (2) ECDSA.  These values refer solely to
      signatures which appear in certificates (see Section 4.4.2.2) and
      are not defined for use in signed TLS handshake messages, although
      they MAY appear in "signature_algorithms" and
      "signature_algorithms_cert" for backward compatibility with
      TLS 1.2.  Endpoints SHOULD NOT negotiate these algorithms but are
      permitted to do so solely for backward compatibility.  Clients
      offering these values MUST list them as the lowest priority
      (listed after all other algorithms in SignatureSchemeList).
      TLS 1.3 servers MUST NOT offer a SHA-1 signed certificate unless
      no valid certificate chain can be produced without it (see
      Section 4.4.2.2).

   The signatures on certificates that are self-signed or certificates
   that are trust anchors are not validated, since they begin a
   certification path (see [RFC5280], Section 3.2).  A certificate that
   begins a certification path MAY use a signature algorithm that is not
   advertised as being supported in the "signature_algorithms"
   extension.

   Note that TLS 1.2 defines this extension differently.  TLS 1.3
   implementations willing to negotiate TLS 1.2 MUST behave in
   accordance with the requirements of [RFC5246] when negotiating that
   version.  In particular:

   -  TLS 1.2 ClientHellos MAY omit this extension.

   -  In TLS 1.2, the extension contained hash/signature pairs.  The
      pairs are encoded in two octets, so SignatureScheme values have
      been allocated to align with TLS 1.2's encoding.  Some legacy
      pairs are left unallocated.  These algorithms are deprecated as of
      TLS 1.3.  They MUST NOT be offered or negotiated by any
      implementation.  In particular, MD5 [SLOTH], SHA-224, and DSA
      MUST NOT be used.

   -  ECDSA signature schemes align with TLS 1.2's ECDSA hash/signature
      pairs.  However, the old semantics did not constrain the signing
      curve.  If TLS 1.2 is negotiated, implementations MUST be prepared
      to accept a signature that uses any curve that they advertised in
      the "supported_groups" extension.

   -  Implementations that advertise support for RSASSA-PSS (which is
      mandatory in TLS 1.3) MUST be prepared to accept a signature using
      that scheme even when TLS 1.2 is negotiated.  In TLS 1.2,
      RSASSA-PSS is used with RSA cipher suites.



Rescorla                     Standards Track                   [Page 44]

RFC 8446                           TLS                       August 2018


4.2.4.  Certificate Authorities

   The "certificate_authorities" extension is used to indicate the
   certificate authorities (CAs) which an endpoint supports and which
   SHOULD be used by the receiving endpoint to guide certificate
   selection.

   The body of the "certificate_authorities" extension consists of a
   CertificateAuthoritiesExtension structure.

      opaque DistinguishedName<1..2^16-1>;

      struct {
          DistinguishedName authorities<3..2^16-1>;
      } CertificateAuthoritiesExtension;

   authorities:  A list of the distinguished names [X501] of acceptable
      certificate authorities, represented in DER-encoded [X690] format.
      These distinguished names specify a desired distinguished name for
      a trust anchor or subordinate CA; thus, this message can be used
      to describe known trust anchors as well as a desired authorization
      space.

   The client MAY send the "certificate_authorities" extension in the
   ClientHello message.  The server MAY send it in the
   CertificateRequest message.

   The "trusted_ca_keys" extension [RFC6066], which serves a similar
   purpose but is more complicated, is not used in TLS 1.3 (although it
   may appear in ClientHello messages from clients which are offering
   prior versions of TLS).

4.2.5.  OID Filters

   The "oid_filters" extension allows servers to provide a set of
   OID/value pairs which it would like the client's certificate to
   match.  This extension, if provided by the server, MUST only be sent
   in the CertificateRequest message.

      struct {
          opaque certificate_extension_oid<1..2^8-1>;
          opaque certificate_extension_values<0..2^16-1>;
      } OIDFilter;

      struct {
          OIDFilter filters<0..2^16-1>;
      } OIDFilterExtension;




Rescorla                     Standards Track                   [Page 45]

RFC 8446                           TLS                       August 2018


   filters:  A list of certificate extension OIDs [RFC5280] with their
      allowed value(s) and represented in DER-encoded [X690] format.
      Some certificate extension OIDs allow multiple values (e.g.,
      Extended Key Usage).  If the server has included a non-empty
      filters list, the client certificate included in the response MUST
      contain all of the specified extension OIDs that the client
      recognizes.  For each extension OID recognized by the client, all
      of the specified values MUST be present in the client certificate
      (but the certificate MAY have other values as well).  However, the
      client MUST ignore and skip any unrecognized certificate extension
      OIDs.  If the client ignored some of the required certificate
      extension OIDs and supplied a certificate that does not satisfy
      the request, the server MAY at its discretion either continue the
      connection without client authentication or abort the handshake
      with an "unsupported_certificate" alert.  Any given OID MUST NOT
      appear more than once in the filters list.

   PKIX RFCs define a variety of certificate extension OIDs and their
   corresponding value types.  Depending on the type, matching
   certificate extension values are not necessarily bitwise-equal.  It
   is expected that TLS implementations will rely on their PKI libraries
   to perform certificate selection using certificate extension OIDs.

   This document defines matching rules for two standard certificate
   extensions defined in [RFC5280]:

   -  The Key Usage extension in a certificate matches the request when
      all key usage bits asserted in the request are also asserted in
      the Key Usage certificate extension.

   -  The Extended Key Usage extension in a certificate matches the
      request when all key purpose OIDs present in the request are also
      found in the Extended Key Usage certificate extension.  The
      special anyExtendedKeyUsage OID MUST NOT be used in the request.

   Separate specifications may define matching rules for other
   certificate extensions.














Rescorla                     Standards Track                   [Page 46]

RFC 8446                           TLS                       August 2018


4.2.6.  Post-Handshake Client Authentication

   The "post_handshake_auth" extension is used to indicate that a client
   is willing to perform post-handshake authentication (Section 4.6.2).
   Servers MUST NOT send a post-handshake CertificateRequest to clients
   which do not offer this extension.  Servers MUST NOT send this
   extension.

      struct {} PostHandshakeAuth;

   The "extension_data" field of the "post_handshake_auth" extension is
   zero length.

4.2.7.  Supported Groups

   When sent by the client, the "supported_groups" extension indicates
   the named groups which the client supports for key exchange, ordered
   from most preferred to least preferred.

   Note: In versions of TLS prior to TLS 1.3, this extension was named
   "elliptic_curves" and only contained elliptic curve groups.  See
   [RFC8422] and [RFC7919].  This extension was also used to negotiate
   ECDSA curves.  Signature algorithms are now negotiated independently
   (see Section 4.2.3).

   The "extension_data" field of this extension contains a
   "NamedGroupList" value:

      enum {

          /* Elliptic Curve Groups (ECDHE) */
          secp256r1(0x0017), secp384r1(0x0018), secp521r1(0x0019),
          x25519(0x001D), x448(0x001E),

          /* Finite Field Groups (DHE) */
          ffdhe2048(0x0100), ffdhe3072(0x0101), ffdhe4096(0x0102),
          ffdhe6144(0x0103), ffdhe8192(0x0104),

          /* Reserved Code Points */
          ffdhe_private_use(0x01FC..0x01FF),
          ecdhe_private_use(0xFE00..0xFEFF),
          (0xFFFF)
      } NamedGroup;

      struct {
          NamedGroup named_group_list<2..2^16-1>;
      } NamedGroupList;




Rescorla                     Standards Track                   [Page 47]

RFC 8446                           TLS                       August 2018


   Elliptic Curve Groups (ECDHE):  Indicates support for the
      corresponding named curve, defined in either FIPS 186-4 [DSS] or
      [RFC7748].  Values 0xFE00 through 0xFEFF are reserved for
      Private Use [RFC8126].

   Finite Field Groups (DHE):  Indicates support for the corresponding
      finite field group, defined in [RFC7919].  Values 0x01FC through
      0x01FF are reserved for Private Use.

   Items in named_group_list are ordered according to the sender's
   preferences (most preferred choice first).

   As of TLS 1.3, servers are permitted to send the "supported_groups"
   extension to the client.  Clients MUST NOT act upon any information
   found in "supported_groups" prior to successful completion of the
   handshake but MAY use the information learned from a successfully
   completed handshake to change what groups they use in their
   "key_share" extension in subsequent connections.  If the server has a
   group it prefers to the ones in the "key_share" extension but is
   still willing to accept the ClientHello, it SHOULD send
   "supported_groups" to update the client's view of its preferences;
   this extension SHOULD contain all groups the server supports,
   regardless of whether they are currently supported by the client.

4.2.8.  Key Share

   The "key_share" extension contains the endpoint's cryptographic
   parameters.

   Clients MAY send an empty client_shares vector in order to request
   group selection from the server, at the cost of an additional round
   trip (see Section 4.1.4).

      struct {
          NamedGroup group;
          opaque key_exchange<1..2^16-1>;
      } KeyShareEntry;

   group:  The named group for the key being exchanged.

   key_exchange:  Key exchange information.  The contents of this field
      are determined by the specified group and its corresponding
      definition.  Finite Field Diffie-Hellman [DH76] parameters are
      described in Section 4.2.8.1; Elliptic Curve Diffie-Hellman
      parameters are described in Section 4.2.8.2.






Rescorla                     Standards Track                   [Page 48]

RFC 8446                           TLS                       August 2018


   In the ClientHello message, the "extension_data" field of this
   extension contains a "KeyShareClientHello" value:

      struct {
          KeyShareEntry client_shares<0..2^16-1>;
      } KeyShareClientHello;

   client_shares:  A list of offered KeyShareEntry values in descending
      order of client preference.

   This vector MAY be empty if the client is requesting a
   HelloRetryRequest.  Each KeyShareEntry value MUST correspond to a
   group offered in the "supported_groups" extension and MUST appear in
   the same order.  However, the values MAY be a non-contiguous subset
   of the "supported_groups" extension and MAY omit the most preferred
   groups.  Such a situation could arise if the most preferred groups
   are new and unlikely to be supported in enough places to make
   pregenerating key shares for them efficient.

   Clients can offer as many KeyShareEntry values as the number of
   supported groups it is offering, each representing a single set of
   key exchange parameters.  For instance, a client might offer shares
   for several elliptic curves or multiple FFDHE groups.  The
   key_exchange values for each KeyShareEntry MUST be generated
   independently.  Clients MUST NOT offer multiple KeyShareEntry values
   for the same group.  Clients MUST NOT offer any KeyShareEntry values
   for groups not listed in the client's "supported_groups" extension.
   Servers MAY check for violations of these rules and abort the
   handshake with an "illegal_parameter" alert if one is violated.

   In a HelloRetryRequest message, the "extension_data" field of this
   extension contains a KeyShareHelloRetryRequest value:

      struct {
          NamedGroup selected_group;
      } KeyShareHelloRetryRequest;

   selected_group:  The mutually supported group the server intends to
      negotiate and is requesting a retried ClientHello/KeyShare for.

   Upon receipt of this extension in a HelloRetryRequest, the client
   MUST verify that (1) the selected_group field corresponds to a group
   which was provided in the "supported_groups" extension in the
   original ClientHello and (2) the selected_group field does not
   correspond to a group which was provided in the "key_share" extension
   in the original ClientHello.  If either of these checks fails, then
   the client MUST abort the handshake with an "illegal_parameter"
   alert.  Otherwise, when sending the new ClientHello, the client MUST



Rescorla                     Standards Track                   [Page 49]

RFC 8446                           TLS                       August 2018


   replace the original "key_share" extension with one containing only a
   new KeyShareEntry for the group indicated in the selected_group field
   of the triggering HelloRetryRequest.

   In a ServerHello message, the "extension_data" field of this
   extension contains a KeyShareServerHello value:

      struct {
          KeyShareEntry server_share;
      } KeyShareServerHello;

   server_share:  A single KeyShareEntry value that is in the same group
      as one of the client's shares.

   If using (EC)DHE key establishment, servers offer exactly one
   KeyShareEntry in the ServerHello.  This value MUST be in the same
   group as the KeyShareEntry value offered by the client that the
   server has selected for the negotiated key exchange.  Servers
   MUST NOT send a KeyShareEntry for any group not indicated in the
   client's "supported_groups" extension and MUST NOT send a
   KeyShareEntry when using the "psk_ke" PskKeyExchangeMode.  If using
   (EC)DHE key establishment and a HelloRetryRequest containing a
   "key_share" extension was received by the client, the client MUST
   verify that the selected NamedGroup in the ServerHello is the same as
   that in the HelloRetryRequest.  If this check fails, the client MUST
   abort the handshake with an "illegal_parameter" alert.

4.2.8.1.  Diffie-Hellman Parameters

   Diffie-Hellman [DH76] parameters for both clients and servers are
   encoded in the opaque key_exchange field of a KeyShareEntry in a
   KeyShare structure.  The opaque value contains the Diffie-Hellman
   public value (Y = g^X mod p) for the specified group (see [RFC7919]
   for group definitions) encoded as a big-endian integer and padded to
   the left with zeros to the size of p in bytes.

   Note: For a given Diffie-Hellman group, the padding results in all
   public keys having the same length.

   Peers MUST validate each other's public key Y by ensuring that 1 < Y
   < p-1.  This check ensures that the remote peer is properly behaved
   and isn't forcing the local system into a small subgroup.









Rescorla                     Standards Track                   [Page 50]

RFC 8446                           TLS                       August 2018


4.2.8.2.  ECDHE Parameters

   ECDHE parameters for both clients and servers are encoded in the
   opaque key_exchange field of a KeyShareEntry in a KeyShare structure.

   For secp256r1, secp384r1, and secp521r1, the contents are the
   serialized value of the following struct:

      struct {
          uint8 legacy_form = 4;
          opaque X[coordinate_length];
          opaque Y[coordinate_length];
      } UncompressedPointRepresentation;

   X and Y, respectively, are the binary representations of the x and y
   values in network byte order.  There are no internal length markers,
   so each number representation occupies as many octets as implied by
   the curve parameters.  For P-256, this means that each of X and Y use
   32 octets, padded on the left by zeros if necessary.  For P-384, they
   take 48 octets each.  For P-521, they take 66 octets each.

   For the curves secp256r1, secp384r1, and secp521r1, peers MUST
   validate each other's public value Q by ensuring that the point is a
   valid point on the elliptic curve.  The appropriate validation
   procedures are defined in Section 4.3.7 of [ECDSA] and alternatively
   in Section 5.6.2.3 of [KEYAGREEMENT].  This process consists of three
   steps: (1) verify that Q is not the point at infinity (O), (2) verify
   that for Q = (x, y) both integers x and y are in the correct
   interval, and (3) ensure that (x, y) is a correct solution to the
   elliptic curve equation.  For these curves, implementors do not need
   to verify membership in the correct subgroup.

   For X25519 and X448, the contents of the public value are the byte
   string inputs and outputs of the corresponding functions defined in
   [RFC7748]: 32 bytes for X25519 and 56 bytes for X448.

   Note: Versions of TLS prior to 1.3 permitted point format
   negotiation; TLS 1.3 removes this feature in favor of a single point
   format for each curve.

4.2.9.  Pre-Shared Key Exchange Modes

   In order to use PSKs, clients MUST also send a
   "psk_key_exchange_modes" extension.  The semantics of this extension
   are that the client only supports the use of PSKs with these modes,
   which restricts both the use of PSKs offered in this ClientHello and
   those which the server might supply via NewSessionTicket.




Rescorla                     Standards Track                   [Page 51]

RFC 8446                           TLS                       August 2018


   A client MUST provide a "psk_key_exchange_modes" extension if it
   offers a "pre_shared_key" extension.  If clients offer
   "pre_shared_key" without a "psk_key_exchange_modes" extension,
   servers MUST abort the handshake.  Servers MUST NOT select a key
   exchange mode that is not listed by the client.  This extension also
   restricts the modes for use with PSK resumption.  Servers SHOULD NOT
   send NewSessionTicket with tickets that are not compatible with the
   advertised modes; however, if a server does so, the impact will just
   be that the client's attempts at resumption fail.

   The server MUST NOT send a "psk_key_exchange_modes" extension.

      enum { psk_ke(0), psk_dhe_ke(1), (255) } PskKeyExchangeMode;

      struct {
          PskKeyExchangeMode ke_modes<1..255>;
      } PskKeyExchangeModes;

   psk_ke:  PSK-only key establishment.  In this mode, the server
      MUST NOT supply a "key_share" value.

   psk_dhe_ke:  PSK with (EC)DHE key establishment.  In this mode, the
      client and server MUST supply "key_share" values as described in
      Section 4.2.8.

   Any future values that are allocated must ensure that the transmitted
   protocol messages unambiguously identify which mode was selected by
   the server; at present, this is indicated by the presence of the
   "key_share" in the ServerHello.

4.2.10.  Early Data Indication

   When a PSK is used and early data is allowed for that PSK, the client
   can send Application Data in its first flight of messages.  If the
   client opts to do so, it MUST supply both the "pre_shared_key" and
   "early_data" extensions.

   The "extension_data" field of this extension contains an
   "EarlyDataIndication" value.












Rescorla                     Standards Track                   [Page 52]

RFC 8446                           TLS                       August 2018


      struct {} Empty;

      struct {
          select (Handshake.msg_type) {
              case new_session_ticket:   uint32 max_early_data_size;
              case client_hello:         Empty;
              case encrypted_extensions: Empty;
          };
      } EarlyDataIndication;

   See Section 4.6.1 for details regarding the use of the
   max_early_data_size field.

   The parameters for the 0-RTT data (version, symmetric cipher suite,
   Application-Layer Protocol Negotiation (ALPN) [RFC7301] protocol,
   etc.) are those associated with the PSK in use.  For externally
   provisioned PSKs, the associated values are those provisioned along
   with the key.  For PSKs established via a NewSessionTicket message,
   the associated values are those which were negotiated in the
   connection which established the PSK.  The PSK used to encrypt the
   early data MUST be the first PSK listed in the client's
   "pre_shared_key" extension.

   For PSKs provisioned via NewSessionTicket, a server MUST validate
   that the ticket age for the selected PSK identity (computed by
   subtracting ticket_age_add from PskIdentity.obfuscated_ticket_age
   modulo 2^32) is within a small tolerance of the time since the ticket
   was issued (see Section 8).  If it is not, the server SHOULD proceed
   with the handshake but reject 0-RTT, and SHOULD NOT take any other
   action that assumes that this ClientHello is fresh.

   0-RTT messages sent in the first flight have the same (encrypted)
   content types as messages of the same type sent in other flights
   (handshake and application_data) but are protected under different
   keys.  After receiving the server's Finished message, if the server
   has accepted early data, an EndOfEarlyData message will be sent to
   indicate the key change.  This message will be encrypted with the
   0-RTT traffic keys.













Rescorla                     Standards Track                   [Page 53]

RFC 8446                           TLS                       August 2018


   A server which receives an "early_data" extension MUST behave in one
   of three ways:

   -  Ignore the extension and return a regular 1-RTT response.  The
      server then skips past early data by attempting to deprotect
      received records using the handshake traffic key, discarding
      records which fail deprotection (up to the configured
      max_early_data_size).  Once a record is deprotected successfully,
      it is treated as the start of the client's second flight and the
      server proceeds as with an ordinary 1-RTT handshake.

   -  Request that the client send another ClientHello by responding
      with a HelloRetryRequest.  A client MUST NOT include the
      "early_data" extension in its followup ClientHello.  The server
      then ignores early data by skipping all records with an external
      content type of "application_data" (indicating that they are
      encrypted), up to the configured max_early_data_size.

   -  Return its own "early_data" extension in EncryptedExtensions,
      indicating that it intends to process the early data.  It is not
      possible for the server to accept only a subset of the early data
      messages.  Even though the server sends a message accepting early
      data, the actual early data itself may already be in flight by the
      time the server generates this message.

   In order to accept early data, the server MUST have accepted a PSK
   cipher suite and selected the first key offered in the client's
   "pre_shared_key" extension.  In addition, it MUST verify that the
   following values are the same as those associated with the
   selected PSK:

   -  The TLS version number

   -  The selected cipher suite

   -  The selected ALPN [RFC7301] protocol, if any

   These requirements are a superset of those needed to perform a 1-RTT
   handshake using the PSK in question.  For externally established
   PSKs, the associated values are those provisioned along with the key.
   For PSKs established via a NewSessionTicket message, the associated
   values are those negotiated in the connection during which the ticket
   was established.

   Future extensions MUST define their interaction with 0-RTT.






Rescorla                     Standards Track                   [Page 54]

RFC 8446                           TLS                       August 2018


   If any of these checks fail, the server MUST NOT respond with the
   extension and must discard all the first-flight data using one of the
   first two mechanisms listed above (thus falling back to 1-RTT or
   2-RTT).  If the client attempts a 0-RTT handshake but the server
   rejects it, the server will generally not have the 0-RTT record
   protection keys and must instead use trial decryption (either with
   the 1-RTT handshake keys or by looking for a cleartext ClientHello in
   the case of a HelloRetryRequest) to find the first non-0-RTT message.

   If the server chooses to accept the "early_data" extension, then it
   MUST comply with the same error-handling requirements specified for
   all records when processing early data records.  Specifically, if the
   server fails to decrypt a 0-RTT record following an accepted
   "early_data" extension, it MUST terminate the connection with a
   "bad_record_mac" alert as per Section 5.2.

   If the server rejects the "early_data" extension, the client
   application MAY opt to retransmit the Application Data previously
   sent in early data once the handshake has been completed.  Note that
   automatic retransmission of early data could result in incorrect
   assumptions regarding the status of the connection.  For instance,
   when the negotiated connection selects a different ALPN protocol from
   what was used for the early data, an application might need to
   construct different messages.  Similarly, if early data assumes
   anything about the connection state, it might be sent in error after
   the handshake completes.

   A TLS implementation SHOULD NOT automatically resend early data;
   applications are in a better position to decide when retransmission
   is appropriate.  A TLS implementation MUST NOT automatically resend
   early data unless the negotiated connection selects the same ALPN
   protocol.

4.2.11.  Pre-Shared Key Extension

   The "pre_shared_key" extension is used to negotiate the identity of
   the pre-shared key to be used with a given handshake in association
   with PSK key establishment.













Rescorla                     Standards Track                   [Page 55]

RFC 8446                           TLS                       August 2018


   The "extension_data" field of this extension contains a
   "PreSharedKeyExtension" value:

      struct {
          opaque identity<1..2^16-1>;
          uint32 obfuscated_ticket_age;
      } PskIdentity;

      opaque PskBinderEntry<32..255>;

      struct {
          PskIdentity identities<7..2^16-1>;
          PskBinderEntry binders<33..2^16-1>;
      } OfferedPsks;

      struct {
          select (Handshake.msg_type) {
              case client_hello: OfferedPsks;
              case server_hello: uint16 selected_identity;
          };
      } PreSharedKeyExtension;

   identity:  A label for a key.  For instance, a ticket (as defined in
      Appendix B.3.4) or a label for a pre-shared key established
      externally.

   obfuscated_ticket_age:  An obfuscated version of the age of the key.
      Section 4.2.11.1 describes how to form this value for identities
      established via the NewSessionTicket message.  For identities
      established externally, an obfuscated_ticket_age of 0 SHOULD be
      used, and servers MUST ignore the value.

   identities:  A list of the identities that the client is willing to
      negotiate with the server.  If sent alongside the "early_data"
      extension (see Section 4.2.10), the first identity is the one used
      for 0-RTT data.

   binders:  A series of HMAC values, one for each value in the
      identities list and in the same order, computed as described
      below.

   selected_identity:  The server's chosen identity expressed as a
      (0-based) index into the identities in the client's list.

   Each PSK is associated with a single Hash algorithm.  For PSKs
   established via the ticket mechanism (Section 4.6.1), this is the KDF
   Hash algorithm on the connection where the ticket was established.
   For externally established PSKs, the Hash algorithm MUST be set when



Rescorla                     Standards Track                   [Page 56]

RFC 8446                           TLS                       August 2018


   the PSK is established or default to SHA-256 if no such algorithm is
   defined.  The server MUST ensure that it selects a compatible PSK
   (if any) and cipher suite.

   In TLS versions prior to TLS 1.3, the Server Name Identification
   (SNI) value was intended to be associated with the session (Section 3
   of [RFC6066]), with the server being required to enforce that the SNI
   value associated with the session matches the one specified in the
   resumption handshake.  However, in reality the implementations were
   not consistent on which of two supplied SNI values they would use,
   leading to the consistency requirement being de facto enforced by the
   clients.  In TLS 1.3, the SNI value is always explicitly specified in
   the resumption handshake, and there is no need for the server to
   associate an SNI value with the ticket.  Clients, however, SHOULD
   store the SNI with the PSK to fulfill the requirements of
   Section 4.6.1.

   Implementor's note: When session resumption is the primary use case
   of PSKs, the most straightforward way to implement the PSK/cipher
   suite matching requirements is to negotiate the cipher suite first
   and then exclude any incompatible PSKs.  Any unknown PSKs (e.g., ones
   not in the PSK database or encrypted with an unknown key) SHOULD
   simply be ignored.  If no acceptable PSKs are found, the server
   SHOULD perform a non-PSK handshake if possible.  If backward
   compatibility is important, client-provided, externally established
   PSKs SHOULD influence cipher suite selection.

   Prior to accepting PSK key establishment, the server MUST validate
   the corresponding binder value (see Section 4.2.11.2 below).  If this
   value is not present or does not validate, the server MUST abort the
   handshake.  Servers SHOULD NOT attempt to validate multiple binders;
   rather, they SHOULD select a single PSK and validate solely the
   binder that corresponds to that PSK.  See Section 8.2 and
   Appendix E.6 for the security rationale for this requirement.  In
   order to accept PSK key establishment, the server sends a
   "pre_shared_key" extension indicating the selected identity.

   Clients MUST verify that the server's selected_identity is within the
   range supplied by the client, that the server selected a cipher suite
   indicating a Hash associated with the PSK, and that a server
   "key_share" extension is present if required by the ClientHello
   "psk_key_exchange_modes" extension.  If these values are not
   consistent, the client MUST abort the handshake with an
   "illegal_parameter" alert.







Rescorla                     Standards Track                   [Page 57]

RFC 8446                           TLS                       August 2018


   If the server supplies an "early_data" extension, the client MUST
   verify that the server's selected_identity is 0.  If any other value
   is returned, the client MUST abort the handshake with an
   "illegal_parameter" alert.

   The "pre_shared_key" extension MUST be the last extension in the
   ClientHello (this facilitates implementation as described below).
   Servers MUST check that it is the last extension and otherwise fail
   the handshake with an "illegal_parameter" alert.

4.2.11.1.  Ticket Age

   The client's view of the age of a ticket is the time since the
   receipt of the NewSessionTicket message.  Clients MUST NOT attempt to
   use tickets which have ages greater than the "ticket_lifetime" value
   which was provided with the ticket.  The "obfuscated_ticket_age"
   field of each PskIdentity contains an obfuscated version of the
   ticket age formed by taking the age in milliseconds and adding the
   "ticket_age_add" value that was included with the ticket (see
   Section 4.6.1), modulo 2^32.  This addition prevents passive
   observers from correlating connections unless tickets are reused.
   Note that the "ticket_lifetime" field in the NewSessionTicket message
   is in seconds but the "obfuscated_ticket_age" is in milliseconds.
   Because ticket lifetimes are restricted to a week, 32 bits is enough
   to represent any plausible age, even in milliseconds.

4.2.11.2.  PSK Binder

   The PSK binder value forms a binding between a PSK and the current
   handshake, as well as a binding between the handshake in which the
   PSK was generated (if via a NewSessionTicket message) and the current
   handshake.  Each entry in the binders list is computed as an HMAC
   over a transcript hash (see Section 4.4.1) containing a partial
   ClientHello up to and including the PreSharedKeyExtension.identities
   field.  That is, it includes all of the ClientHello but not the
   binders list itself.  The length fields for the message (including
   the overall length, the length of the extensions block, and the
   length of the "pre_shared_key" extension) are all set as if binders
   of the correct lengths were present.

   The PskBinderEntry is computed in the same way as the Finished
   message (Section 4.4.4) but with the BaseKey being the binder_key
   derived via the key schedule from the corresponding PSK which is
   being offered (see Section 7.1).







Rescorla                     Standards Track                   [Page 58]

RFC 8446                           TLS                       August 2018


   If the handshake includes a HelloRetryRequest, the initial
   ClientHello and HelloRetryRequest are included in the transcript
   along with the new ClientHello.  For instance, if the client sends
   ClientHello1, its binder will be computed over:

      Transcript-Hash(Truncate(ClientHello1))

   Where Truncate() removes the binders list from the ClientHello.

   If the server responds with a HelloRetryRequest and the client then
   sends ClientHello2, its binder will be computed over:

      Transcript-Hash(ClientHello1,
                      HelloRetryRequest,
                      Truncate(ClientHello2))

   The full ClientHello1/ClientHello2 is included in all other handshake
   hash computations.  Note that in the first flight,
   Truncate(ClientHello1) is hashed directly, but in the second flight,
   ClientHello1 is hashed and then reinjected as a "message_hash"
   message, as described in Section 4.4.1.

4.2.11.3.  Processing Order

   Clients are permitted to "stream" 0-RTT data until they receive the
   server's Finished, only then sending the EndOfEarlyData message,
   followed by the rest of the handshake.  In order to avoid deadlocks,
   when accepting "early_data", servers MUST process the client's
   ClientHello and then immediately send their flight of messages,
   rather than waiting for the client's EndOfEarlyData message before
   sending its ServerHello.

4.3.  Server Parameters

   The next two messages from the server, EncryptedExtensions and
   CertificateRequest, contain information from the server that
   determines the rest of the handshake.  These messages are encrypted
   with keys derived from the server_handshake_traffic_secret.













Rescorla                     Standards Track                   [Page 59]

RFC 8446                           TLS                       August 2018


4.3.1.  Encrypted Extensions

   In all handshakes, the server MUST send the EncryptedExtensions
   message immediately after the ServerHello message.  This is the first
   message that is encrypted under keys derived from the
   server_handshake_traffic_secret.

   The EncryptedExtensions message contains extensions that can be
   protected, i.e., any which are not needed to establish the
   cryptographic context but which are not associated with individual
   certificates.  The client MUST check EncryptedExtensions for the
   presence of any forbidden extensions and if any are found MUST abort
   the handshake with an "illegal_parameter" alert.

   Structure of this message:

      struct {
          Extension extensions<0..2^16-1>;
      } EncryptedExtensions;

   extensions:  A list of extensions.  For more information, see the
      table in Section 4.2.

4.3.2.  Certificate Request

   A server which is authenticating with a certificate MAY optionally
   request a certificate from the client.  This message, if sent, MUST
   follow EncryptedExtensions.

   Structure of this message:

      struct {
          opaque certificate_request_context<0..2^8-1>;
          Extension extensions<2..2^16-1>;
      } CertificateRequest;
















Rescorla                     Standards Track                   [Page 60]

RFC 8446                           TLS                       August 2018


   certificate_request_context:  An opaque string which identifies the
      certificate request and which will be echoed in the client's
      Certificate message.  The certificate_request_context MUST be
      unique within the scope of this connection (thus preventing replay
      of client CertificateVerify messages).  This field SHALL be zero
      length unless used for the post-handshake authentication exchanges
      described in Section 4.6.2.  When requesting post-handshake
      authentication, the server SHOULD make the context unpredictable
      to the client (e.g., by randomly generating it) in order to
      prevent an attacker who has temporary access to the client's
      private key from pre-computing valid CertificateVerify messages.

   extensions:  A set of extensions describing the parameters of the
      certificate being requested.  The "signature_algorithms" extension
      MUST be specified, and other extensions may optionally be included
      if defined for this message.  Clients MUST ignore unrecognized
      extensions.

   In prior versions of TLS, the CertificateRequest message carried a
   list of signature algorithms and certificate authorities which the
   server would accept.  In TLS 1.3, the former is expressed by sending
   the "signature_algorithms" and optionally "signature_algorithms_cert"
   extensions.  The latter is expressed by sending the
   "certificate_authorities" extension (see Section 4.2.4).

   Servers which are authenticating with a PSK MUST NOT send the
   CertificateRequest message in the main handshake, though they MAY
   send it in post-handshake authentication (see Section 4.6.2) provided
   that the client has sent the "post_handshake_auth" extension (see
   Section 4.2.6).

4.4.  Authentication Messages

   As discussed in Section 2, TLS generally uses a common set of
   messages for authentication, key confirmation, and handshake
   integrity: Certificate, CertificateVerify, and Finished.  (The PSK
   binders also perform key confirmation, in a similar fashion.)  These
   three messages are always sent as the last messages in their
   handshake flight.  The Certificate and CertificateVerify messages are
   only sent under certain circumstances, as defined below.  The
   Finished message is always sent as part of the Authentication Block.
   These messages are encrypted under keys derived from the
   [sender]_handshake_traffic_secret.








Rescorla                     Standards Track                   [Page 61]

RFC 8446                           TLS                       August 2018


   The computations for the Authentication messages all uniformly take
   the following inputs:

   -  The certificate and signing key to be used.

   -  A Handshake Context consisting of the set of messages to be
      included in the transcript hash.

   -  A Base Key to be used to compute a MAC key.

   Based on these inputs, the messages then contain:

   Certificate:  The certificate to be used for authentication, and any
      supporting certificates in the chain.  Note that certificate-based
      client authentication is not available in PSK handshake flows
      (including 0-RTT).

   CertificateVerify:  A signature over the value
      Transcript-Hash(Handshake Context, Certificate).

   Finished:  A MAC over the value Transcript-Hash(Handshake Context,
      Certificate, CertificateVerify) using a MAC key derived from the
      Base Key.

   The following table defines the Handshake Context and MAC Base Key
   for each scenario:

   +-----------+-------------------------+-----------------------------+
   | Mode      | Handshake Context       | Base Key                    |
   +-----------+-------------------------+-----------------------------+
   | Server    | ClientHello ... later   | server_handshake_traffic_   |
   |           | of EncryptedExtensions/ | secret                      |
   |           | CertificateRequest      |                             |
   |           |                         |                             |
   | Client    | ClientHello ... later   | client_handshake_traffic_   |
   |           | of server               | secret                      |
   |           | Finished/EndOfEarlyData |                             |
   |           |                         |                             |
   | Post-     | ClientHello ... client  | client_application_traffic_ |
   | Handshake | Finished +              | secret_N                    |
   |           | CertificateRequest      |                             |
   +-----------+-------------------------+-----------------------------+









Rescorla                     Standards Track                   [Page 62]

RFC 8446                           TLS                       August 2018


4.4.1.  The Transcript Hash

   Many of the cryptographic computations in TLS make use of a
   transcript hash.  This value is computed by hashing the concatenation
   of each included handshake message, including the handshake message
   header carrying the handshake message type and length fields, but not
   including record layer headers.  I.e.,

    Transcript-Hash(M1, M2, ... Mn) = Hash(M1 || M2 || ... || Mn)

   As an exception to this general rule, when the server responds to a
   ClientHello with a HelloRetryRequest, the value of ClientHello1 is
   replaced with a special synthetic handshake message of handshake type
   "message_hash" containing Hash(ClientHello1).  I.e.,

  Transcript-Hash(ClientHello1, HelloRetryRequest, ... Mn) =
      Hash(message_hash ||        /* Handshake type */
           00 00 Hash.length  ||  /* Handshake message length (bytes) */
           Hash(ClientHello1) ||  /* Hash of ClientHello1 */
           HelloRetryRequest  || ... || Mn)

   The reason for this construction is to allow the server to do a
   stateless HelloRetryRequest by storing just the hash of ClientHello1
   in the cookie, rather than requiring it to export the entire
   intermediate hash state (see Section 4.2.2).

   For concreteness, the transcript hash is always taken from the
   following sequence of handshake messages, starting at the first
   ClientHello and including only those messages that were sent:
   ClientHello, HelloRetryRequest, ClientHello, ServerHello,
   EncryptedExtensions, server CertificateRequest, server Certificate,
   server CertificateVerify, server Finished, EndOfEarlyData, client
   Certificate, client CertificateVerify, client Finished.

   In general, implementations can implement the transcript by keeping a
   running transcript hash value based on the negotiated hash.  Note,
   however, that subsequent post-handshake authentications do not
   include each other, just the messages through the end of the main
   handshake.












Rescorla                     Standards Track                   [Page 63]

RFC 8446                           TLS                       August 2018


4.4.2.  Certificate

   This message conveys the endpoint's certificate chain to the peer.

   The server MUST send a Certificate message whenever the agreed-upon
   key exchange method uses certificates for authentication (this
   includes all key exchange methods defined in this document
   except PSK).

   The client MUST send a Certificate message if and only if the server
   has requested client authentication via a CertificateRequest message
   (Section 4.3.2).  If the server requests client authentication but no
   suitable certificate is available, the client MUST send a Certificate
   message containing no certificates (i.e., with the "certificate_list"
   field having length 0).  A Finished message MUST be sent regardless
   of whether the Certificate message is empty.

   Structure of this message:

      enum {
          X509(0),
          RawPublicKey(2),
          (255)
      } CertificateType;

      struct {
          select (certificate_type) {
              case RawPublicKey:
                /* From RFC 7250 ASN.1_subjectPublicKeyInfo */
                opaque ASN1_subjectPublicKeyInfo<1..2^24-1>;

              case X509:
                opaque cert_data<1..2^24-1>;
          };
          Extension extensions<0..2^16-1>;
      } CertificateEntry;

      struct {
          opaque certificate_request_context<0..2^8-1>;
          CertificateEntry certificate_list<0..2^24-1>;
      } Certificate;










Rescorla                     Standards Track                   [Page 64]

RFC 8446                           TLS                       August 2018


   certificate_request_context:  If this message is in response to a
      CertificateRequest, the value of certificate_request_context in
      that message.  Otherwise (in the case of server authentication),
      this field SHALL be zero length.

   certificate_list:  A sequence (chain) of CertificateEntry structures,
      each containing a single certificate and set of extensions.

   extensions:  A set of extension values for the CertificateEntry.  The
      "Extension" format is defined in Section 4.2.  Valid extensions
      for server certificates at present include the OCSP Status
      extension [RFC6066] and the SignedCertificateTimestamp extension
      [RFC6962]; future extensions may be defined for this message as
      well.  Extensions in the Certificate message from the server MUST
      correspond to ones from the ClientHello message.  Extensions in
      the Certificate message from the client MUST correspond to
      extensions in the CertificateRequest message from the server.  If
      an extension applies to the entire chain, it SHOULD be included in
      the first CertificateEntry.

   If the corresponding certificate type extension
   ("server_certificate_type" or "client_certificate_type") was not
   negotiated in EncryptedExtensions, or the X.509 certificate type was
   negotiated, then each CertificateEntry contains a DER-encoded X.509
   certificate.  The sender's certificate MUST come in the first
   CertificateEntry in the list.  Each following certificate SHOULD
   directly certify the one immediately preceding it.  Because
   certificate validation requires that trust anchors be distributed
   independently, a certificate that specifies a trust anchor MAY be
   omitted from the chain, provided that supported peers are known to
   possess any omitted certificates.

   Note: Prior to TLS 1.3, "certificate_list" ordering required each
   certificate to certify the one immediately preceding it; however,
   some implementations allowed some flexibility.  Servers sometimes
   send both a current and deprecated intermediate for transitional
   purposes, and others are simply configured incorrectly, but these
   cases can nonetheless be validated properly.  For maximum
   compatibility, all implementations SHOULD be prepared to handle
   potentially extraneous certificates and arbitrary orderings from any
   TLS version, with the exception of the end-entity certificate which
   MUST be first.

   If the RawPublicKey certificate type was negotiated, then the
   certificate_list MUST contain no more than one CertificateEntry,
   which contains an ASN1_subjectPublicKeyInfo value as defined in
   [RFC7250], Section 3.




Rescorla                     Standards Track                   [Page 65]

RFC 8446                           TLS                       August 2018


   The OpenPGP certificate type [RFC6091] MUST NOT be used with TLS 1.3.

   The server's certificate_list MUST always be non-empty.  A client
   will send an empty certificate_list if it does not have an
   appropriate certificate to send in response to the server's
   authentication request.

4.4.2.1.  OCSP Status and SCT Extensions

   [RFC6066] and [RFC6961] provide extensions to negotiate the server
   sending OCSP responses to the client.  In TLS 1.2 and below, the
   server replies with an empty extension to indicate negotiation of
   this extension and the OCSP information is carried in a
   CertificateStatus message.  In TLS 1.3, the server's OCSP information
   is carried in an extension in the CertificateEntry containing the
   associated certificate.  Specifically, the body of the
   "status_request" extension from the server MUST be a
   CertificateStatus structure as defined in [RFC6066], which is
   interpreted as defined in [RFC6960].

   Note: The status_request_v2 extension [RFC6961] is deprecated.
   TLS 1.3 servers MUST NOT act upon its presence or information in it
   when processing ClientHello messages; in particular, they MUST NOT
   send the status_request_v2 extension in the EncryptedExtensions,
   CertificateRequest, or Certificate messages.  TLS 1.3 servers MUST be
   able to process ClientHello messages that include it, as it MAY be
   sent by clients that wish to use it in earlier protocol versions.

   A server MAY request that a client present an OCSP response with its
   certificate by sending an empty "status_request" extension in its
   CertificateRequest message.  If the client opts to send an OCSP
   response, the body of its "status_request" extension MUST be a
   CertificateStatus structure as defined in [RFC6066].

   Similarly, [RFC6962] provides a mechanism for a server to send a
   Signed Certificate Timestamp (SCT) as an extension in the ServerHello
   in TLS 1.2 and below.  In TLS 1.3, the server's SCT information is
   carried in an extension in the CertificateEntry.













Rescorla                     Standards Track                   [Page 66]

RFC 8446                           TLS                       August 2018


4.4.2.2.  Server Certificate Selection

   The following rules apply to the certificates sent by the server:

   -  The certificate type MUST be X.509v3 [RFC5280], unless explicitly
      negotiated otherwise (e.g., [RFC7250]).

   -  The server's end-entity certificate's public key (and associated
      restrictions) MUST be compatible with the selected authentication
      algorithm from the client's "signature_algorithms" extension
      (currently RSA, ECDSA, or EdDSA).

   -  The certificate MUST allow the key to be used for signing (i.e.,
      the digitalSignature bit MUST be set if the Key Usage extension is
      present) with a signature scheme indicated in the client's
      "signature_algorithms"/"signature_algorithms_cert" extensions (see
      Section 4.2.3).

   -  The "server_name" [RFC6066] and "certificate_authorities"
      extensions are used to guide certificate selection.  As servers
      MAY require the presence of the "server_name" extension, clients
      SHOULD send this extension, when applicable.

   All certificates provided by the server MUST be signed by a signature
   algorithm advertised by the client if it is able to provide such a
   chain (see Section 4.2.3).  Certificates that are self-signed or
   certificates that are expected to be trust anchors are not validated
   as part of the chain and therefore MAY be signed with any algorithm.

   If the server cannot produce a certificate chain that is signed only
   via the indicated supported algorithms, then it SHOULD continue the
   handshake by sending the client a certificate chain of its choice
   that may include algorithms that are not known to be supported by the
   client.  This fallback chain SHOULD NOT use the deprecated SHA-1 hash
   algorithm in general, but MAY do so if the client's advertisement
   permits it, and MUST NOT do so otherwise.

   If the client cannot construct an acceptable chain using the provided
   certificates and decides to abort the handshake, then it MUST abort
   the handshake with an appropriate certificate-related alert (by
   default, "unsupported_certificate"; see Section 6.2 for more
   information).

   If the server has multiple certificates, it chooses one of them based
   on the above-mentioned criteria (in addition to other criteria, such
   as transport-layer endpoint, local configuration, and preferences).





Rescorla                     Standards Track                   [Page 67]

RFC 8446                           TLS                       August 2018


4.4.2.3.  Client Certificate Selection

   The following rules apply to certificates sent by the client:

   -  The certificate type MUST be X.509v3 [RFC5280], unless explicitly
      negotiated otherwise (e.g., [RFC7250]).

   -  If the "certificate_authorities" extension in the
      CertificateRequest message was present, at least one of the
      certificates in the certificate chain SHOULD be issued by one of
      the listed CAs.

   -  The certificates MUST be signed using an acceptable signature
      algorithm, as described in Section 4.3.2.  Note that this relaxes
      the constraints on certificate-signing algorithms found in prior
      versions of TLS.

   -  If the CertificateRequest message contained a non-empty
      "oid_filters" extension, the end-entity certificate MUST match the
      extension OIDs that are recognized by the client, as described in
      Section 4.2.5.

4.4.2.4.  Receiving a Certificate Message

   In general, detailed certificate validation procedures are out of
   scope for TLS (see [RFC5280]).  This section provides TLS-specific
   requirements.

   If the server supplies an empty Certificate message, the client MUST
   abort the handshake with a "decode_error" alert.

   If the client does not send any certificates (i.e., it sends an empty
   Certificate message), the server MAY at its discretion either
   continue the handshake without client authentication or abort the
   handshake with a "certificate_required" alert.  Also, if some aspect
   of the certificate chain was unacceptable (e.g., it was not signed by
   a known, trusted CA), the server MAY at its discretion either
   continue the handshake (considering the client unauthenticated) or
   abort the handshake.

   Any endpoint receiving any certificate which it would need to
   validate using any signature algorithm using an MD5 hash MUST abort
   the handshake with a "bad_certificate" alert.  SHA-1 is deprecated,
   and it is RECOMMENDED that any endpoint receiving any certificate
   which it would need to validate using any signature algorithm using a
   SHA-1 hash abort the handshake with a "bad_certificate" alert.  For
   clarity, this means that endpoints can accept these algorithms for
   certificates that are self-signed or are trust anchors.



Rescorla                     Standards Track                   [Page 68]

RFC 8446                           TLS                       August 2018


   All endpoints are RECOMMENDED to transition to SHA-256 or better as
   soon as possible to maintain interoperability with implementations
   currently in the process of phasing out SHA-1 support.

   Note that a certificate containing a key for one signature algorithm
   MAY be signed using a different signature algorithm (for instance, an
   RSA key signed with an ECDSA key).

4.4.3.  Certificate Verify

   This message is used to provide explicit proof that an endpoint
   possesses the private key corresponding to its certificate.  The
   CertificateVerify message also provides integrity for the handshake
   up to this point.  Servers MUST send this message when authenticating
   via a certificate.  Clients MUST send this message whenever
   authenticating via a certificate (i.e., when the Certificate message
   is non-empty).  When sent, this message MUST appear immediately after
   the Certificate message and immediately prior to the Finished
   message.

   Structure of this message:

      struct {
          SignatureScheme algorithm;
          opaque signature<0..2^16-1>;
      } CertificateVerify;

   The algorithm field specifies the signature algorithm used (see
   Section 4.2.3 for the definition of this type).  The signature is a
   digital signature using that algorithm.  The content that is covered
   under the signature is the hash output as described in Section 4.4.1,
   namely:

      Transcript-Hash(Handshake Context, Certificate)

   The digital signature is then computed over the concatenation of:

   -  A string that consists of octet 32 (0x20) repeated 64 times

   -  The context string

   -  A single 0 byte which serves as the separator

   -  The content to be signed







Rescorla                     Standards Track                   [Page 69]

RFC 8446                           TLS                       August 2018


   This structure is intended to prevent an attack on previous versions
   of TLS in which the ServerKeyExchange format meant that attackers
   could obtain a signature of a message with a chosen 32-byte prefix
   (ClientHello.random).  The initial 64-byte pad clears that prefix
   along with the server-controlled ServerHello.random.

   The context string for a server signature is
   "TLS 1.3, server CertificateVerify".  The context string for a
   client signature is "TLS 1.3, client CertificateVerify".  It is
   used to provide separation between signatures made in different
   contexts, helping against potential cross-protocol attacks.

   For example, if the transcript hash was 32 bytes of 01 (this length
   would make sense for SHA-256), the content covered by the digital
   signature for a server CertificateVerify would be:

      2020202020202020202020202020202020202020202020202020202020202020
      2020202020202020202020202020202020202020202020202020202020202020
      544c5320312e332c207365727665722043657274696669636174655665726966
      79
      00
      0101010101010101010101010101010101010101010101010101010101010101

   On the sender side, the process for computing the signature field of
   the CertificateVerify message takes as input:

   -  The content covered by the digital signature

   -  The private signing key corresponding to the certificate sent in
      the previous message

   If the CertificateVerify message is sent by a server, the signature
   algorithm MUST be one offered in the client's "signature_algorithms"
   extension unless no valid certificate chain can be produced without
   unsupported algorithms (see Section 4.2.3).

   If sent by a client, the signature algorithm used in the signature
   MUST be one of those present in the supported_signature_algorithms
   field of the "signature_algorithms" extension in the
   CertificateRequest message.

   In addition, the signature algorithm MUST be compatible with the key
   in the sender's end-entity certificate.  RSA signatures MUST use an
   RSASSA-PSS algorithm, regardless of whether RSASSA-PKCS1-v1_5
   algorithms appear in "signature_algorithms".  The SHA-1 algorithm
   MUST NOT be used in any signatures of CertificateVerify messages.





Rescorla                     Standards Track                   [Page 70]

RFC 8446                           TLS                       August 2018


   All SHA-1 signature algorithms in this specification are defined
   solely for use in legacy certificates and are not valid for
   CertificateVerify signatures.

   The receiver of a CertificateVerify message MUST verify the signature
   field.  The verification process takes as input:

   -  The content covered by the digital signature

   -  The public key contained in the end-entity certificate found in
      the associated Certificate message

   -  The digital signature received in the signature field of the
      CertificateVerify message

   If the verification fails, the receiver MUST terminate the handshake
   with a "decrypt_error" alert.

4.4.4.  Finished

   The Finished message is the final message in the Authentication
   Block.  It is essential for providing authentication of the handshake
   and of the computed keys.

   Recipients of Finished messages MUST verify that the contents are
   correct and if incorrect MUST terminate the connection with a
   "decrypt_error" alert.

   Once a side has sent its Finished message and has received and
   validated the Finished message from its peer, it may begin to send
   and receive Application Data over the connection.  There are two
   settings in which it is permitted to send data prior to receiving the
   peer's Finished:

   1.  Clients sending 0-RTT data as described in Section 4.2.10.

   2.  Servers MAY send data after sending their first flight, but
       because the handshake is not yet complete, they have no assurance
       of either the peer's identity or its liveness (i.e., the
       ClientHello might have been replayed).











Rescorla                     Standards Track                   [Page 71]

RFC 8446                           TLS                       August 2018


   The key used to compute the Finished message is computed from the
   Base Key defined in Section 4.4 using HKDF (see Section 7.1).
   Specifically:

   finished_key =
       HKDF-Expand-Label(BaseKey, "finished", "", Hash.length)

   Structure of this message:

      struct {
          opaque verify_data[Hash.length];
      } Finished;

   The verify_data value is computed as follows:

      verify_data =
          HMAC(finished_key,
               Transcript-Hash(Handshake Context,
                               Certificate*, CertificateVerify*))

      * Only included if present.

   HMAC [RFC2104] uses the Hash algorithm for the handshake.  As noted
   above, the HMAC input can generally be implemented by a running hash,
   i.e., just the handshake hash at this point.

   In previous versions of TLS, the verify_data was always 12 octets
   long.  In TLS 1.3, it is the size of the HMAC output for the Hash
   used for the handshake.

   Note: Alerts and any other non-handshake record types are not
   handshake messages and are not included in the hash computations.

   Any records following a Finished message MUST be encrypted under the
   appropriate application traffic key as described in Section 7.2.  In
   particular, this includes any alerts sent by the server in response
   to client Certificate and CertificateVerify messages.

4.5.  End of Early Data

      struct {} EndOfEarlyData;

   If the server sent an "early_data" extension in EncryptedExtensions,
   the client MUST send an EndOfEarlyData message after receiving the
   server Finished.  If the server does not send an "early_data"
   extension in EncryptedExtensions, then the client MUST NOT send an
   EndOfEarlyData message.  This message indicates that all 0-RTT
   application_data messages, if any, have been transmitted and that the



Rescorla                     Standards Track                   [Page 72]

RFC 8446                           TLS                       August 2018


   following records are protected under handshake traffic keys.
   Servers MUST NOT send this message, and clients receiving it MUST
   terminate the connection with an "unexpected_message" alert.  This
   message is encrypted under keys derived from the
   client_early_traffic_secret.

4.6.  Post-Handshake Messages

   TLS also allows other messages to be sent after the main handshake.
   These messages use a handshake content type and are encrypted under
   the appropriate application traffic key.

4.6.1.  New Session Ticket Message

   At any time after the server has received the client Finished
   message, it MAY send a NewSessionTicket message.  This message
   creates a unique association between the ticket value and a secret
   PSK derived from the resumption master secret (see Section 7).

   The client MAY use this PSK for future handshakes by including the
   ticket value in the "pre_shared_key" extension in its ClientHello
   (Section 4.2.11).  Servers MAY send multiple tickets on a single
   connection, either immediately after each other or after specific
   events (see Appendix C.4).  For instance, the server might send a new
   ticket after post-handshake authentication in order to encapsulate
   the additional client authentication state.  Multiple tickets are
   useful for clients for a variety of purposes, including:

   -  Opening multiple parallel HTTP connections.

   -  Performing connection racing across interfaces and address
      families via (for example) Happy Eyeballs [RFC8305] or related
      techniques.

   Any ticket MUST only be resumed with a cipher suite that has the same
   KDF hash algorithm as that used to establish the original connection.

   Clients MUST only resume if the new SNI value is valid for the server
   certificate presented in the original session and SHOULD only resume
   if the SNI value matches the one used in the original session.  The
   latter is a performance optimization: normally, there is no reason to
   expect that different servers covered by a single certificate would
   be able to accept each other's tickets; hence, attempting resumption
   in that case would waste a single-use ticket.  If such an indication
   is provided (externally or by any other means), clients MAY resume
   with a different SNI value.





Rescorla                     Standards Track                   [Page 73]

RFC 8446                           TLS                       August 2018


   On resumption, if reporting an SNI value to the calling application,
   implementations MUST use the value sent in the resumption ClientHello
   rather than the value sent in the previous session.  Note that if a
   server implementation declines all PSK identities with different SNI
   values, these two values are always the same.

   Note: Although the resumption master secret depends on the client's
   second flight, a server which does not request client authentication
   MAY compute the remainder of the transcript independently and then
   send a NewSessionTicket immediately upon sending its Finished rather
   than waiting for the client Finished.  This might be appropriate in
   cases where the client is expected to open multiple TLS connections
   in parallel and would benefit from the reduced overhead of a
   resumption handshake, for example.

      struct {
          uint32 ticket_lifetime;
          uint32 ticket_age_add;
          opaque ticket_nonce<0..255>;
          opaque ticket<1..2^16-1>;
          Extension extensions<0..2^16-2>;
      } NewSessionTicket;

   ticket_lifetime:  Indicates the lifetime in seconds as a 32-bit
      unsigned integer in network byte order from the time of ticket
      issuance.  Servers MUST NOT use any value greater than
      604800 seconds (7 days).  The value of zero indicates that the
      ticket should be discarded immediately.  Clients MUST NOT cache
      tickets for longer than 7 days, regardless of the ticket_lifetime,
      and MAY delete tickets earlier based on local policy.  A server
      MAY treat a ticket as valid for a shorter period of time than what
      is stated in the ticket_lifetime.

   ticket_age_add:  A securely generated, random 32-bit value that is
      used to obscure the age of the ticket that the client includes in
      the "pre_shared_key" extension.  The client-side ticket age is
      added to this value modulo 2^32 to obtain the value that is
      transmitted by the client.  The server MUST generate a fresh value
      for each ticket it sends.

   ticket_nonce:  A per-ticket value that is unique across all tickets
      issued on this connection.









Rescorla                     Standards Track                   [Page 74]

RFC 8446                           TLS                       August 2018


   ticket:  The value of the ticket to be used as the PSK identity.  The
      ticket itself is an opaque label.  It MAY be either a database
      lookup key or a self-encrypted and self-authenticated value.

   extensions:  A set of extension values for the ticket.  The
      "Extension" format is defined in Section 4.2.  Clients MUST ignore
      unrecognized extensions.

   The sole extension currently defined for NewSessionTicket is
   "early_data", indicating that the ticket may be used to send 0-RTT
   data (Section 4.2.10).  It contains the following value:

   max_early_data_size:  The maximum amount of 0-RTT data that the
      client is allowed to send when using this ticket, in bytes.  Only
      Application Data payload (i.e., plaintext but not padding or the
      inner content type byte) is counted.  A server receiving more than
      max_early_data_size bytes of 0-RTT data SHOULD terminate the
      connection with an "unexpected_message" alert.  Note that servers
      that reject early data due to lack of cryptographic material will
      be unable to differentiate padding from content, so clients
      SHOULD NOT depend on being able to send large quantities of
      padding in early data records.

   The PSK associated with the ticket is computed as:

       HKDF-Expand-Label(resumption_master_secret,
                        "resumption", ticket_nonce, Hash.length)

   Because the ticket_nonce value is distinct for each NewSessionTicket
   message, a different PSK will be derived for each ticket.

   Note that in principle it is possible to continue issuing new tickets
   which indefinitely extend the lifetime of the keying material
   originally derived from an initial non-PSK handshake (which was most
   likely tied to the peer's certificate).  It is RECOMMENDED that
   implementations place limits on the total lifetime of such keying
   material; these limits should take into account the lifetime of the
   peer's certificate, the likelihood of intervening revocation, and the
   time since the peer's online CertificateVerify signature.

4.6.2.  Post-Handshake Authentication

   When the client has sent the "post_handshake_auth" extension (see
   Section 4.2.6), a server MAY request client authentication at any
   time after the handshake has completed by sending a
   CertificateRequest message.  The client MUST respond with the
   appropriate Authentication messages (see Section 4.4).  If the client
   chooses to authenticate, it MUST send Certificate, CertificateVerify,



Rescorla                     Standards Track                   [Page 75]

RFC 8446                           TLS                       August 2018


   and Finished.  If it declines, it MUST send a Certificate message
   containing no certificates followed by Finished.  All of the client's
   messages for a given response MUST appear consecutively on the wire
   with no intervening messages of other types.

   A client that receives a CertificateRequest message without having
   sent the "post_handshake_auth" extension MUST send an
   "unexpected_message" fatal alert.

   Note: Because client authentication could involve prompting the user,
   servers MUST be prepared for some delay, including receiving an
   arbitrary number of other messages between sending the
   CertificateRequest and receiving a response.  In addition, clients
   which receive multiple CertificateRequests in close succession MAY
   respond to them in a different order than they were received (the
   certificate_request_context value allows the server to disambiguate
   the responses).

4.6.3.  Key and Initialization Vector Update

   The KeyUpdate handshake message is used to indicate that the sender
   is updating its sending cryptographic keys.  This message can be sent
   by either peer after it has sent a Finished message.  Implementations
   that receive a KeyUpdate message prior to receiving a Finished
   message MUST terminate the connection with an "unexpected_message"
   alert.  After sending a KeyUpdate message, the sender SHALL send all
   its traffic using the next generation of keys, computed as described
   in Section 7.2.  Upon receiving a KeyUpdate, the receiver MUST update
   its receiving keys.

      enum {
          update_not_requested(0), update_requested(1), (255)
      } KeyUpdateRequest;

      struct {
          KeyUpdateRequest request_update;
      } KeyUpdate;

   request_update:  Indicates whether the recipient of the KeyUpdate
      should respond with its own KeyUpdate.  If an implementation
      receives any other value, it MUST terminate the connection with an
      "illegal_parameter" alert.

   If the request_update field is set to "update_requested", then the
   receiver MUST send a KeyUpdate of its own with request_update set to
   "update_not_requested" prior to sending its next Application Data
   record.  This mechanism allows either side to force an update to the
   entire connection, but causes an implementation which receives



Rescorla                     Standards Track                   [Page 76]

RFC 8446                           TLS                       August 2018


   multiple KeyUpdates while it is silent to respond with a single
   update.  Note that implementations may receive an arbitrary number of
   messages between sending a KeyUpdate with request_update set to
   "update_requested" and receiving the peer's KeyUpdate, because those
   messages may already be in flight.  However, because send and receive
   keys are derived from independent traffic secrets, retaining the
   receive traffic secret does not threaten the forward secrecy of data
   sent before the sender changed keys.

   If implementations independently send their own KeyUpdates with
   request_update set to "update_requested" and they cross in flight,
   then each side will also send a response, with the result that each
   side increments by two generations.

   Both sender and receiver MUST encrypt their KeyUpdate messages with
   the old keys.  Additionally, both sides MUST enforce that a KeyUpdate
   with the old key is received before accepting any messages encrypted
   with the new key.  Failure to do so may allow message truncation
   attacks.

5.  Record Protocol

   The TLS record protocol takes messages to be transmitted, fragments
   the data into manageable blocks, protects the records, and transmits
   the result.  Received data is verified, decrypted, reassembled, and
   then delivered to higher-level clients.

   TLS records are typed, which allows multiple higher-level protocols
   to be multiplexed over the same record layer.  This document
   specifies four content types: handshake, application_data, alert, and
   change_cipher_spec.  The change_cipher_spec record is used only for
   compatibility purposes (see Appendix D.4).

   An implementation may receive an unencrypted record of type
   change_cipher_spec consisting of the single byte value 0x01 at any
   time after the first ClientHello message has been sent or received
   and before the peer's Finished message has been received and MUST
   simply drop it without further processing.  Note that this record may
   appear at a point at the handshake where the implementation is
   expecting protected records, and so it is necessary to detect this
   condition prior to attempting to deprotect the record.  An
   implementation which receives any other change_cipher_spec value or
   which receives a protected change_cipher_spec record MUST abort the
   handshake with an "unexpected_message" alert.  If an implementation
   detects a change_cipher_spec record received before the first
   ClientHello message or after the peer's Finished message, it MUST be
   treated as an unexpected record type (though stateless servers may
   not be able to distinguish these cases from allowed cases).



Rescorla                     Standards Track                   [Page 77]

RFC 8446                           TLS                       August 2018


   Implementations MUST NOT send record types not defined in this
   document unless negotiated by some extension.  If a TLS
   implementation receives an unexpected record type, it MUST terminate
   the connection with an "unexpected_message" alert.  New record
   content type values are assigned by IANA in the TLS ContentType
   registry as described in Section 11.

5.1.  Record Layer

   The record layer fragments information blocks into TLSPlaintext
   records carrying data in chunks of 2^14 bytes or less.  Message
   boundaries are handled differently depending on the underlying
   ContentType.  Any future content types MUST specify appropriate
   rules.  Note that these rules are stricter than what was enforced in
   TLS 1.2.

   Handshake messages MAY be coalesced into a single TLSPlaintext record
   or fragmented across several records, provided that:

   -  Handshake messages MUST NOT be interleaved with other record
      types.  That is, if a handshake message is split over two or more
      records, there MUST NOT be any other records between them.

   -  Handshake messages MUST NOT span key changes.  Implementations
      MUST verify that all messages immediately preceding a key change
      align with a record boundary; if not, then they MUST terminate the
      connection with an "unexpected_message" alert.  Because the
      ClientHello, EndOfEarlyData, ServerHello, Finished, and KeyUpdate
      messages can immediately precede a key change, implementations
      MUST send these messages in alignment with a record boundary.

   Implementations MUST NOT send zero-length fragments of Handshake
   types, even if those fragments contain padding.

   Alert messages (Section 6) MUST NOT be fragmented across records, and
   multiple alert messages MUST NOT be coalesced into a single
   TLSPlaintext record.  In other words, a record with an Alert type
   MUST contain exactly one message.

   Application Data messages contain data that is opaque to TLS.
   Application Data messages are always protected.  Zero-length
   fragments of Application Data MAY be sent, as they are potentially
   useful as a traffic analysis countermeasure.  Application Data
   fragments MAY be split across multiple records or coalesced into a
   single record.






Rescorla                     Standards Track                   [Page 78]

RFC 8446                           TLS                       August 2018


      enum {
          invalid(0),
          change_cipher_spec(20),
          alert(21),
          handshake(22),
          application_data(23),
          (255)
      } ContentType;

      struct {
          ContentType type;
          ProtocolVersion legacy_record_version;
          uint16 length;
          opaque fragment[TLSPlaintext.length];
      } TLSPlaintext;

   type:  The higher-level protocol used to process the enclosed
      fragment.

   legacy_record_version:  MUST be set to 0x0303 for all records
      generated by a TLS 1.3 implementation other than an initial
      ClientHello (i.e., one not generated after a HelloRetryRequest),
      where it MAY also be 0x0301 for compatibility purposes.  This
      field is deprecated and MUST be ignored for all purposes.
      Previous versions of TLS would use other values in this field
      under some circumstances.

   length:  The length (in bytes) of the following
      TLSPlaintext.fragment.  The length MUST NOT exceed 2^14 bytes.  An
      endpoint that receives a record that exceeds this length MUST
      terminate the connection with a "record_overflow" alert.

   fragment:  The data being transmitted.  This value is transparent and
      is treated as an independent block to be dealt with by the higher-
      level protocol specified by the type field.

   This document describes TLS 1.3, which uses the version 0x0304.  This
   version value is historical, deriving from the use of 0x0301 for
   TLS 1.0 and 0x0300 for SSL 3.0.  In order to maximize backward
   compatibility, a record containing an initial ClientHello SHOULD have
   version 0x0301 (reflecting TLS 1.0) and a record containing a second
   ClientHello or a ServerHello MUST have version 0x0303 (reflecting
   TLS 1.2).  When negotiating prior versions of TLS, endpoints follow
   the procedure and requirements provided in Appendix D.







Rescorla                     Standards Track                   [Page 79]

RFC 8446                           TLS                       August 2018


   When record protection has not yet been engaged, TLSPlaintext
   structures are written directly onto the wire.  Once record
   protection has started, TLSPlaintext records are protected and sent
   as described in the following section.  Note that Application Data
   records MUST NOT be written to the wire unprotected (see Section 2
   for details).

5.2.  Record Payload Protection

   The record protection functions translate a TLSPlaintext structure
   into a TLSCiphertext structure.  The deprotection functions reverse
   the process.  In TLS 1.3, as opposed to previous versions of TLS, all
   ciphers are modeled as "Authenticated Encryption with Associated
   Data" (AEAD) [RFC5116].  AEAD functions provide a unified encryption
   and authentication operation which turns plaintext into authenticated
   ciphertext and back again.  Each encrypted record consists of a
   plaintext header followed by an encrypted body, which itself contains
   a type and optional padding.

      struct {
          opaque content[TLSPlaintext.length];
          ContentType type;
          uint8 zeros[length_of_padding];
      } TLSInnerPlaintext;

      struct {
          ContentType opaque_type = application_data; /* 23 */
          ProtocolVersion legacy_record_version = 0x0303; /* TLS v1.2 */
          uint16 length;
          opaque encrypted_record[TLSCiphertext.length];
      } TLSCiphertext;

   content:  The TLSPlaintext.fragment value, containing the byte
      encoding of a handshake or an alert message, or the raw bytes of
      the application's data to send.

   type:  The TLSPlaintext.type value containing the content type of the
      record.

   zeros:  An arbitrary-length run of zero-valued bytes may appear in
      the cleartext after the type field.  This provides an opportunity
      for senders to pad any TLS record by a chosen amount as long as
      the total stays within record size limits.  See Section 5.4 for
      more details.







Rescorla                     Standards Track                   [Page 80]

RFC 8446                           TLS                       August 2018


   opaque_type:  The outer opaque_type field of a TLSCiphertext record
      is always set to the value 23 (application_data) for outward
      compatibility with middleboxes accustomed to parsing previous
      versions of TLS.  The actual content type of the record is found
      in TLSInnerPlaintext.type after decryption.

   legacy_record_version:  The legacy_record_version field is always
      0x0303.  TLS 1.3 TLSCiphertexts are not generated until after
      TLS 1.3 has been negotiated, so there are no historical
      compatibility concerns where other values might be received.  Note
      that the handshake protocol, including the ClientHello and
      ServerHello messages, authenticates the protocol version, so this
      value is redundant.

   length:  The length (in bytes) of the following
      TLSCiphertext.encrypted_record, which is the sum of the lengths of
      the content and the padding, plus one for the inner content type,
      plus any expansion added by the AEAD algorithm.  The length
      MUST NOT exceed 2^14 + 256 bytes.  An endpoint that receives a
      record that exceeds this length MUST terminate the connection with
      a "record_overflow" alert.

   encrypted_record:  The AEAD-encrypted form of the serialized
      TLSInnerPlaintext structure.

   AEAD algorithms take as input a single key, a nonce, a plaintext, and
   "additional data" to be included in the authentication check, as
   described in Section 2.1 of [RFC5116].  The key is either the
   client_write_key or the server_write_key, the nonce is derived from
   the sequence number and the client_write_iv or server_write_iv (see
   Section 5.3), and the additional data input is the record header.

   I.e.,

      additional_data = TLSCiphertext.opaque_type ||
                        TLSCiphertext.legacy_record_version ||
                        TLSCiphertext.length

   The plaintext input to the AEAD algorithm is the encoded
   TLSInnerPlaintext structure.  Derivation of traffic keys is defined
   in Section 7.3.

   The AEAD output consists of the ciphertext output from the AEAD
   encryption operation.  The length of the plaintext is greater than
   the corresponding TLSPlaintext.length due to the inclusion of
   TLSInnerPlaintext.type and any padding supplied by the sender.  The
   length of the AEAD output will generally be larger than the
   plaintext, but by an amount that varies with the AEAD algorithm.



Rescorla                     Standards Track                   [Page 81]

RFC 8446                           TLS                       August 2018


   Since the ciphers might incorporate padding, the amount of overhead
   could vary with different lengths of plaintext.  Symbolically,

      AEADEncrypted =
          AEAD-Encrypt(write_key, nonce, additional_data, plaintext)

   The encrypted_record field of TLSCiphertext is set to AEADEncrypted.

   In order to decrypt and verify, the cipher takes as input the key,
   nonce, additional data, and the AEADEncrypted value.  The output is
   either the plaintext or an error indicating that the decryption
   failed.  There is no separate integrity check.  Symbolically,

      plaintext of encrypted_record =
          AEAD-Decrypt(peer_write_key, nonce,
                       additional_data, AEADEncrypted)

   If the decryption fails, the receiver MUST terminate the connection
   with a "bad_record_mac" alert.

   An AEAD algorithm used in TLS 1.3 MUST NOT produce an expansion
   greater than 255 octets.  An endpoint that receives a record from its
   peer with TLSCiphertext.length larger than 2^14 + 256 octets MUST
   terminate the connection with a "record_overflow" alert.  This limit
   is derived from the maximum TLSInnerPlaintext length of 2^14 octets +
   1 octet for ContentType + the maximum AEAD expansion of 255 octets.

5.3.  Per-Record Nonce

   A 64-bit sequence number is maintained separately for reading and
   writing records.  The appropriate sequence number is incremented by
   one after reading or writing each record.  Each sequence number is
   set to zero at the beginning of a connection and whenever the key is
   changed; the first record transmitted under a particular traffic key
   MUST use sequence number 0.

   Because the size of sequence numbers is 64-bit, they should not wrap.
   If a TLS implementation would need to wrap a sequence number, it MUST
   either rekey (Section 4.6.3) or terminate the connection.












Rescorla                     Standards Track                   [Page 82]

RFC 8446                           TLS                       August 2018


   Each AEAD algorithm will specify a range of possible lengths for the
   per-record nonce, from N_MIN bytes to N_MAX bytes of input [RFC5116].
   The length of the TLS per-record nonce (iv_length) is set to the
   larger of 8 bytes and N_MIN for the AEAD algorithm (see [RFC5116],
   Section 4).  An AEAD algorithm where N_MAX is less than 8 bytes
   MUST NOT be used with TLS.  The per-record nonce for the AEAD
   construction is formed as follows:

   1.  The 64-bit record sequence number is encoded in network byte
       order and padded to the left with zeros to iv_length.

   2.  The padded sequence number is XORed with either the static
       client_write_iv or server_write_iv (depending on the role).

   The resulting quantity (of length iv_length) is used as the
   per-record nonce.

   Note: This is a different construction from that in TLS 1.2, which
   specified a partially explicit nonce.

5.4.  Record Padding

   All encrypted TLS records can be padded to inflate the size of the
   TLSCiphertext.  This allows the sender to hide the size of the
   traffic from an observer.

   When generating a TLSCiphertext record, implementations MAY choose to
   pad.  An unpadded record is just a record with a padding length of
   zero.  Padding is a string of zero-valued bytes appended to the
   ContentType field before encryption.  Implementations MUST set the
   padding octets to all zeros before encrypting.

   Application Data records may contain a zero-length
   TLSInnerPlaintext.content if the sender desires.  This permits
   generation of plausibly sized cover traffic in contexts where the
   presence or absence of activity may be sensitive.  Implementations
   MUST NOT send Handshake and Alert records that have a zero-length
   TLSInnerPlaintext.content; if such a message is received, the
   receiving implementation MUST terminate the connection with an
   "unexpected_message" alert.











Rescorla                     Standards Track                   [Page 83]

RFC 8446                           TLS                       August 2018


   The padding sent is automatically verified by the record protection
   mechanism; upon successful decryption of a
   TLSCiphertext.encrypted_record, the receiving implementation scans
   the field from the end toward the beginning until it finds a non-zero
   octet.  This non-zero octet is the content type of the message.  This
   padding scheme was selected because it allows padding of any
   encrypted TLS record by an arbitrary size (from zero up to TLS record
   size limits) without introducing new content types.  The design also
   enforces all-zero padding octets, which allows for quick detection of
   padding errors.

   Implementations MUST limit their scanning to the cleartext returned
   from the AEAD decryption.  If a receiving implementation does not
   find a non-zero octet in the cleartext, it MUST terminate the
   connection with an "unexpected_message" alert.

   The presence of padding does not change the overall record size
   limitations: the full encoded TLSInnerPlaintext MUST NOT exceed 2^14
   + 1 octets.  If the maximum fragment length is reduced -- as, for
   example, by the record_size_limit extension from [RFC8449] -- then
   the reduced limit applies to the full plaintext, including the
   content type and padding.

   Selecting a padding policy that suggests when and how much to pad is
   a complex topic and is beyond the scope of this specification.  If
   the application-layer protocol on top of TLS has its own padding, it
   may be preferable to pad Application Data TLS records within the
   application layer.  Padding for encrypted Handshake or Alert records
   must still be handled at the TLS layer, though.  Later documents may
   define padding selection algorithms or define a padding policy
   request mechanism through TLS extensions or some other means.

5.5.  Limits on Key Usage

   There are cryptographic limits on the amount of plaintext which can
   be safely encrypted under a given set of keys.  [AEAD-LIMITS]
   provides an analysis of these limits under the assumption that the
   underlying primitive (AES or ChaCha20) has no weaknesses.
   Implementations SHOULD do a key update as described in Section 4.6.3
   prior to reaching these limits.

   For AES-GCM, up to 2^24.5 full-size records (about 24 million) may be
   encrypted on a given connection while keeping a safety margin of
   approximately 2^-57 for Authenticated Encryption (AE) security.  For
   ChaCha20/Poly1305, the record sequence number would wrap before the
   safety limit is reached.





Rescorla                     Standards Track                   [Page 84]

RFC 8446                           TLS                       August 2018


6.  Alert Protocol

   TLS provides an Alert content type to indicate closure information
   and errors.  Like other messages, alert messages are encrypted as
   specified by the current connection state.

   Alert messages convey a description of the alert and a legacy field
   that conveyed the severity level of the message in previous versions
   of TLS.  Alerts are divided into two classes: closure alerts and
   error alerts.  In TLS 1.3, the severity is implicit in the type of
   alert being sent, and the "level" field can safely be ignored.  The
   "close_notify" alert is used to indicate orderly closure of one
   direction of the connection.  Upon receiving such an alert, the TLS
   implementation SHOULD indicate end-of-data to the application.

   Error alerts indicate abortive closure of the connection (see
   Section 6.2).  Upon receiving an error alert, the TLS implementation
   SHOULD indicate an error to the application and MUST NOT allow any
   further data to be sent or received on the connection.  Servers and
   clients MUST forget the secret values and keys established in failed
   connections, with the exception of the PSKs associated with session
   tickets, which SHOULD be discarded if possible.

   All the alerts listed in Section 6.2 MUST be sent with
   AlertLevel=fatal and MUST be treated as error alerts when received
   regardless of the AlertLevel in the message.  Unknown Alert types
   MUST be treated as error alerts.

   Note: TLS defines two generic alerts (see Section 6) to use upon
   failure to parse a message.  Peers which receive a message which
   cannot be parsed according to the syntax (e.g., have a length
   extending beyond the message boundary or contain an out-of-range
   length) MUST terminate the connection with a "decode_error" alert.
   Peers which receive a message which is syntactically correct but
   semantically invalid (e.g., a DHE share of p - 1, or an invalid enum)
   MUST terminate the connection with an "illegal_parameter" alert.















Rescorla                     Standards Track                   [Page 85]

RFC 8446                           TLS                       August 2018


      enum { warning(1), fatal(2), (255) } AlertLevel;

      enum {
          close_notify(0),
          unexpected_message(10),
          bad_record_mac(20),
          record_overflow(22),
          handshake_failure(40),
          bad_certificate(42),
          unsupported_certificate(43),
          certificate_revoked(44),
          certificate_expired(45),
          certificate_unknown(46),
          illegal_parameter(47),
          unknown_ca(48),
          access_denied(49),
          decode_error(50),
          decrypt_error(51),
          protocol_version(70),
          insufficient_security(71),
          internal_error(80),
          inappropriate_fallback(86),
          user_canceled(90),
          missing_extension(109),
          unsupported_extension(110),
          unrecognized_name(112),
          bad_certificate_status_response(113),
          unknown_psk_identity(115),
          certificate_required(116),
          no_application_protocol(120),
          (255)
      } AlertDescription;

      struct {
          AlertLevel level;
          AlertDescription description;
      } Alert;














Rescorla                     Standards Track                   [Page 86]

RFC 8446                           TLS                       August 2018


6.1.  Closure Alerts

   The client and the server must share knowledge that the connection is
   ending in order to avoid a truncation attack.

   close_notify:  This alert notifies the recipient that the sender will
      not send any more messages on this connection.  Any data received
      after a closure alert has been received MUST be ignored.

   user_canceled:  This alert notifies the recipient that the sender is
      canceling the handshake for some reason unrelated to a protocol
      failure.  If a user cancels an operation after the handshake is
      complete, just closing the connection by sending a "close_notify"
      is more appropriate.  This alert SHOULD be followed by a
      "close_notify".  This alert generally has AlertLevel=warning.

   Either party MAY initiate a close of its write side of the connection
   by sending a "close_notify" alert.  Any data received after a closure
   alert has been received MUST be ignored.  If a transport-level close
   is received prior to a "close_notify", the receiver cannot know that
   all the data that was sent has been received.

   Each party MUST send a "close_notify" alert before closing its write
   side of the connection, unless it has already sent some error alert.
   This does not have any effect on its read side of the connection.
   Note that this is a change from versions of TLS prior to TLS 1.3 in
   which implementations were required to react to a "close_notify" by
   discarding pending writes and sending an immediate "close_notify"
   alert of their own.  That previous requirement could cause truncation
   in the read side.  Both parties need not wait to receive a
   "close_notify" alert before closing their read side of the
   connection, though doing so would introduce the possibility of
   truncation.

   If the application protocol using TLS provides that any data may be
   carried over the underlying transport after the TLS connection is
   closed, the TLS implementation MUST receive a "close_notify" alert
   before indicating end-of-data to the application layer.  No part of
   this standard should be taken to dictate the manner in which a usage
   profile for TLS manages its data transport, including when
   connections are opened or closed.

   Note: It is assumed that closing the write side of a connection
   reliably delivers pending data before destroying the transport.







Rescorla                     Standards Track                   [Page 87]

RFC 8446                           TLS                       August 2018


6.2.  Error Alerts

   Error handling in TLS is very simple.  When an error is detected, the
   detecting party sends a message to its peer.  Upon transmission or
   receipt of a fatal alert message, both parties MUST immediately close
   the connection.

   Whenever an implementation encounters a fatal error condition, it
   SHOULD send an appropriate fatal alert and MUST close the connection
   without sending or receiving any additional data.  In the rest of
   this specification, when the phrases "terminate the connection" and
   "abort the handshake" are used without a specific alert it means that
   the implementation SHOULD send the alert indicated by the
   descriptions below.  The phrases "terminate the connection with an X
   alert" and "abort the handshake with an X alert" mean that the
   implementation MUST send alert X if it sends any alert.  All alerts
   defined below in this section, as well as all unknown alerts, are
   universally considered fatal as of TLS 1.3 (see Section 6).  The
   implementation SHOULD provide a way to facilitate logging the sending
   and receiving of alerts.

   The following error alerts are defined:

   unexpected_message:  An inappropriate message (e.g., the wrong
      handshake message, premature Application Data, etc.) was received.
      This alert should never be observed in communication between
      proper implementations.

   bad_record_mac:  This alert is returned if a record is received which
      cannot be deprotected.  Because AEAD algorithms combine decryption
      and verification, and also to avoid side-channel attacks, this
      alert is used for all deprotection failures.  This alert should
      never be observed in communication between proper implementations,
      except when messages were corrupted in the network.

   record_overflow:  A TLSCiphertext record was received that had a
      length more than 2^14 + 256 bytes, or a record decrypted to a
      TLSPlaintext record with more than 2^14 bytes (or some other
      negotiated limit).  This alert should never be observed in
      communication between proper implementations, except when messages
      were corrupted in the network.

   handshake_failure:  Receipt of a "handshake_failure" alert message
      indicates that the sender was unable to negotiate an acceptable
      set of security parameters given the options available.

   bad_certificate:  A certificate was corrupt, contained signatures
      that did not verify correctly, etc.



Rescorla                     Standards Track                   [Page 88]

RFC 8446                           TLS                       August 2018


   unsupported_certificate:  A certificate was of an unsupported type.

   certificate_revoked:  A certificate was revoked by its signer.

   certificate_expired:  A certificate has expired or is not currently
      valid.

   certificate_unknown:  Some other (unspecified) issue arose in
      processing the certificate, rendering it unacceptable.

   illegal_parameter:  A field in the handshake was incorrect or
      inconsistent with other fields.  This alert is used for errors
      which conform to the formal protocol syntax but are otherwise
      incorrect.

   unknown_ca:  A valid certificate chain or partial chain was received,
      but the certificate was not accepted because the CA certificate
      could not be located or could not be matched with a known trust
      anchor.

   access_denied:  A valid certificate or PSK was received, but when
      access control was applied, the sender decided not to proceed with
      negotiation.

   decode_error:  A message could not be decoded because some field was
      out of the specified range or the length of the message was
      incorrect.  This alert is used for errors where the message does
      not conform to the formal protocol syntax.  This alert should
      never be observed in communication between proper implementations,
      except when messages were corrupted in the network.

   decrypt_error:  A handshake (not record layer) cryptographic
      operation failed, including being unable to correctly verify a
      signature or validate a Finished message or a PSK binder.

   protocol_version:  The protocol version the peer has attempted to
      negotiate is recognized but not supported (see Appendix D).

   insufficient_security:  Returned instead of "handshake_failure" when
      a negotiation has failed specifically because the server requires
      parameters more secure than those supported by the client.

   internal_error:  An internal error unrelated to the peer or the
      correctness of the protocol (such as a memory allocation failure)
      makes it impossible to continue.

   inappropriate_fallback:  Sent by a server in response to an invalid
      connection retry attempt from a client (see [RFC7507]).



Rescorla                     Standards Track                   [Page 89]

RFC 8446                           TLS                       August 2018


   missing_extension:  Sent by endpoints that receive a handshake
      message not containing an extension that is mandatory to send for
      the offered TLS version or other negotiated parameters.

   unsupported_extension:  Sent by endpoints receiving any handshake
      message containing an extension known to be prohibited for
      inclusion in the given handshake message, or including any
      extensions in a ServerHello or Certificate not first offered in
      the corresponding ClientHello or CertificateRequest.

   unrecognized_name:  Sent by servers when no server exists identified
      by the name provided by the client via the "server_name" extension
      (see [RFC6066]).

   bad_certificate_status_response:  Sent by clients when an invalid or
      unacceptable OCSP response is provided by the server via the
      "status_request" extension (see [RFC6066]).

   unknown_psk_identity:  Sent by servers when PSK key establishment is
      desired but no acceptable PSK identity is provided by the client.
      Sending this alert is OPTIONAL; servers MAY instead choose to send
      a "decrypt_error" alert to merely indicate an invalid PSK
      identity.

   certificate_required:  Sent by servers when a client certificate is
      desired but none was provided by the client.

   no_application_protocol:  Sent by servers when a client
      "application_layer_protocol_negotiation" extension advertises only
      protocols that the server does not support (see [RFC7301]).

   New Alert values are assigned by IANA as described in Section 11.

7.  Cryptographic Computations

   The TLS handshake establishes one or more input secrets which are
   combined to create the actual working keying material, as detailed
   below.  The key derivation process incorporates both the input
   secrets and the handshake transcript.  Note that because the
   handshake transcript includes the random values from the Hello
   messages, any given handshake will have different traffic secrets,
   even if the same input secrets are used, as is the case when the same
   PSK is used for multiple connections.








Rescorla                     Standards Track                   [Page 90]

RFC 8446                           TLS                       August 2018


7.1.  Key Schedule

   The key derivation process makes use of the HKDF-Extract and
   HKDF-Expand functions as defined for HKDF [RFC5869], as well as the
   functions defined below:

       HKDF-Expand-Label(Secret, Label, Context, Length) =
            HKDF-Expand(Secret, HkdfLabel, Length)

       Where HkdfLabel is specified as:

       struct {
           uint16 length = Length;
           opaque label<7..255> = "tls13 " + Label;
           opaque context<0..255> = Context;
       } HkdfLabel;

       Derive-Secret(Secret, Label, Messages) =
            HKDF-Expand-Label(Secret, Label,
                              Transcript-Hash(Messages), Hash.length)

   The Hash function used by Transcript-Hash and HKDF is the cipher
   suite hash algorithm.  Hash.length is its output length in bytes.
   Messages is the concatenation of the indicated handshake messages,
   including the handshake message type and length fields, but not
   including record layer headers.  Note that in some cases a zero-
   length Context (indicated by "") is passed to HKDF-Expand-Label.  The
   labels specified in this document are all ASCII strings and do not
   include a trailing NUL byte.

   Note: With common hash functions, any label longer than 12 characters
   requires an additional iteration of the hash function to compute.
   The labels in this specification have all been chosen to fit within
   this limit.

















Rescorla                     Standards Track                   [Page 91]

RFC 8446                           TLS                       August 2018


   Keys are derived from two input secrets using the HKDF-Extract and
   Derive-Secret functions.  The general pattern for adding a new secret
   is to use HKDF-Extract with the Salt being the current secret state
   and the Input Keying Material (IKM) being the new secret to be added.
   In this version of TLS 1.3, the two input secrets are:

   -  PSK (a pre-shared key established externally or derived from the
      resumption_master_secret value from a previous connection)

   -  (EC)DHE shared secret (Section 7.4)

   This produces a full key derivation schedule shown in the diagram
   below.  In this diagram, the following formatting conventions apply:

   -  HKDF-Extract is drawn as taking the Salt argument from the top and
      the IKM argument from the left, with its output to the bottom and
      the name of the output on the right.

   -  Derive-Secret's Secret argument is indicated by the incoming
      arrow.  For instance, the Early Secret is the Secret for
      generating the client_early_traffic_secret.

   -  "0" indicates a string of Hash.length bytes set to zero.




























Rescorla                     Standards Track                   [Page 92]

RFC 8446                           TLS                       August 2018


             0
             |
             v
   PSK ->  HKDF-Extract = Early Secret
             |
             +-----> Derive-Secret(., "ext binder" | "res binder", "")
             |                     = binder_key
             |
             +-----> Derive-Secret(., "c e traffic", ClientHello)
             |                     = client_early_traffic_secret
             |
             +-----> Derive-Secret(., "e exp master", ClientHello)
             |                     = early_exporter_master_secret
             v
       Derive-Secret(., "derived", "")
             |
             v
   (EC)DHE -> HKDF-Extract = Handshake Secret
             |
             +-----> Derive-Secret(., "c hs traffic",
             |                     ClientHello...ServerHello)
             |                     = client_handshake_traffic_secret
             |
             +-----> Derive-Secret(., "s hs traffic",
             |                     ClientHello...ServerHello)
             |                     = server_handshake_traffic_secret
             v
       Derive-Secret(., "derived", "")
             |
             v
   0 -> HKDF-Extract = Master Secret
             |
             +-----> Derive-Secret(., "c ap traffic",
             |                     ClientHello...server Finished)
             |                     = client_application_traffic_secret_0
             |
             +-----> Derive-Secret(., "s ap traffic",
             |                     ClientHello...server Finished)
             |                     = server_application_traffic_secret_0
             |
             +-----> Derive-Secret(., "exp master",
             |                     ClientHello...server Finished)
             |                     = exporter_master_secret
             |
             +-----> Derive-Secret(., "res master",
                                   ClientHello...client Finished)
                                   = resumption_master_secret




Rescorla                     Standards Track                   [Page 93]

RFC 8446                           TLS                       August 2018


   The general pattern here is that the secrets shown down the left side
   of the diagram are just raw entropy without context, whereas the
   secrets down the right side include Handshake Context and therefore
   can be used to derive working keys without additional context.  Note
   that the different calls to Derive-Secret may take different Messages
   arguments, even with the same secret.  In a 0-RTT exchange,
   Derive-Secret is called with four distinct transcripts; in a
   1-RTT-only exchange, it is called with three distinct transcripts.

   If a given secret is not available, then the 0-value consisting of a
   string of Hash.length bytes set to zeros is used.  Note that this
   does not mean skipping rounds, so if PSK is not in use, Early Secret
   will still be HKDF-Extract(0, 0).  For the computation of the
   binder_key, the label is "ext binder" for external PSKs (those
   provisioned outside of TLS) and "res binder" for resumption PSKs
   (those provisioned as the resumption master secret of a previous
   handshake).  The different labels prevent the substitution of one
   type of PSK for the other.

   There are multiple potential Early Secret values, depending on which
   PSK the server ultimately selects.  The client will need to compute
   one for each potential PSK; if no PSK is selected, it will then need
   to compute the Early Secret corresponding to the zero PSK.

   Once all the values which are to be derived from a given secret have
   been computed, that secret SHOULD be erased.

7.2.  Updating Traffic Secrets

   Once the handshake is complete, it is possible for either side to
   update its sending traffic keys using the KeyUpdate handshake message
   defined in Section 4.6.3.  The next generation of traffic keys is
   computed by generating client_/server_application_traffic_secret_N+1
   from client_/server_application_traffic_secret_N as described in this
   section and then re-deriving the traffic keys as described in
   Section 7.3.

   The next-generation application_traffic_secret is computed as:

       application_traffic_secret_N+1 =
           HKDF-Expand-Label(application_traffic_secret_N,
                             "traffic upd", "", Hash.length)

   Once client_/server_application_traffic_secret_N+1 and its associated
   traffic keys have been computed, implementations SHOULD delete
   client_/server_application_traffic_secret_N and its associated
   traffic keys.




Rescorla                     Standards Track                   [Page 94]

RFC 8446                           TLS                       August 2018


7.3.  Traffic Key Calculation

   The traffic keying material is generated from the following input
   values:

   -  A secret value

   -  A purpose value indicating the specific value being generated

   -  The length of the key being generated

   The traffic keying material is generated from an input traffic secret
   value using:

   [sender]_write_key = HKDF-Expand-Label(Secret, "key", "", key_length)
   [sender]_write_iv  = HKDF-Expand-Label(Secret, "iv", "", iv_length)

   [sender] denotes the sending side.  The value of Secret for each
   record type is shown in the table below.

       +-------------------+---------------------------------------+
       | Record Type       | Secret                                |
       +-------------------+---------------------------------------+
       | 0-RTT Application | client_early_traffic_secret           |
       |                   |                                       |
       | Handshake         | [sender]_handshake_traffic_secret     |
       |                   |                                       |
       | Application Data  | [sender]_application_traffic_secret_N |
       +-------------------+---------------------------------------+

   All the traffic keying material is recomputed whenever the underlying
   Secret changes (e.g., when changing from the handshake to Application
   Data keys or upon a key update).

7.4.  (EC)DHE Shared Secret Calculation

7.4.1.  Finite Field Diffie-Hellman

   For finite field groups, a conventional Diffie-Hellman [DH76]
   computation is performed.  The negotiated key (Z) is converted to a
   byte string by encoding in big-endian form and left-padded with zeros
   up to the size of the prime.  This byte string is used as the shared
   secret in the key schedule as specified above.

   Note that this construction differs from previous versions of TLS
   which removed leading zeros.





Rescorla                     Standards Track                   [Page 95]

RFC 8446                           TLS                       August 2018


7.4.2.  Elliptic Curve Diffie-Hellman

   For secp256r1, secp384r1, and secp521r1, ECDH calculations (including
   parameter and key generation as well as the shared secret
   calculation) are performed according to [IEEE1363] using the
   ECKAS-DH1 scheme with the identity map as the key derivation function
   (KDF), so that the shared secret is the x-coordinate of the ECDH
   shared secret elliptic curve point represented as an octet string.
   Note that this octet string ("Z" in IEEE 1363 terminology) as output
   by FE2OSP (the Field Element to Octet String Conversion Primitive)
   has constant length for any given field; leading zeros found in this
   octet string MUST NOT be truncated.

   (Note that this use of the identity KDF is a technicality.  The
   complete picture is that ECDH is employed with a non-trivial KDF
   because TLS does not directly use this secret for anything other than
   for computing other secrets.)

   For X25519 and X448, the ECDH calculations are as follows:

   -  The public key to put into the KeyShareEntry.key_exchange
      structure is the result of applying the ECDH scalar multiplication
      function to the secret key of appropriate length (into scalar
      input) and the standard public basepoint (into u-coordinate point
      input).

   -  The ECDH shared secret is the result of applying the ECDH scalar
      multiplication function to the secret key (into scalar input) and
      the peer's public key (into u-coordinate point input).  The output
      is used raw, with no processing.

   For these curves, implementations SHOULD use the approach specified
   in [RFC7748] to calculate the Diffie-Hellman shared secret.
   Implementations MUST check whether the computed Diffie-Hellman shared
   secret is the all-zero value and abort if so, as described in
   Section 6 of [RFC7748].  If implementors use an alternative
   implementation of these elliptic curves, they SHOULD perform the
   additional checks specified in Section 7 of [RFC7748].













Rescorla                     Standards Track                   [Page 96]

RFC 8446                           TLS                       August 2018


7.5.  Exporters

   [RFC5705] defines keying material exporters for TLS in terms of the
   TLS pseudorandom function (PRF).  This document replaces the PRF with
   HKDF, thus requiring a new construction.  The exporter interface
   remains the same.

   The exporter value is computed as:

   TLS-Exporter(label, context_value, key_length) =
       HKDF-Expand-Label(Derive-Secret(Secret, label, ""),
                         "exporter", Hash(context_value), key_length)

   Where Secret is either the early_exporter_master_secret or the
   exporter_master_secret.  Implementations MUST use the
   exporter_master_secret unless explicitly specified by the
   application.  The early_exporter_master_secret is defined for use in
   settings where an exporter is needed for 0-RTT data.  A separate
   interface for the early exporter is RECOMMENDED; this avoids the
   exporter user accidentally using an early exporter when a regular one
   is desired or vice versa.

   If no context is provided, the context_value is zero length.
   Consequently, providing no context computes the same value as
   providing an empty context.  This is a change from previous versions
   of TLS where an empty context produced a different output than an
   absent context.  As of this document's publication, no allocated
   exporter label is used both with and without a context.  Future
   specifications MUST NOT define a use of exporters that permit both an
   empty context and no context with the same label.  New uses of
   exporters SHOULD provide a context in all exporter computations,
   though the value could be empty.

   Requirements for the format of exporter labels are defined in
   Section 4 of [RFC5705].
















Rescorla                     Standards Track                   [Page 97]

RFC 8446                           TLS                       August 2018


8.  0-RTT and Anti-Replay

   As noted in Section 2.3 and Appendix E.5, TLS does not provide
   inherent replay protections for 0-RTT data.  There are two potential
   threats to be concerned with:

   -  Network attackers who mount a replay attack by simply duplicating
      a flight of 0-RTT data.

   -  Network attackers who take advantage of client retry behavior to
      arrange for the server to receive multiple copies of an
      application message.  This threat already exists to some extent
      because clients that value robustness respond to network errors by
      attempting to retry requests.  However, 0-RTT adds an additional
      dimension for any server system which does not maintain globally
      consistent server state.  Specifically, if a server system has
      multiple zones where tickets from zone A will not be accepted in
      zone B, then an attacker can duplicate a ClientHello and early
      data intended for A to both A and B.  At A, the data will be
      accepted in 0-RTT, but at B the server will reject 0-RTT data and
      instead force a full handshake.  If the attacker blocks the
      ServerHello from A, then the client will complete the handshake
      with B and probably retry the request, leading to duplication on
      the server system as a whole.

   The first class of attack can be prevented by sharing state to
   guarantee that the 0-RTT data is accepted at most once.  Servers
   SHOULD provide that level of replay safety by implementing one of the
   methods described in this section or by equivalent means.  It is
   understood, however, that due to operational concerns not all
   deployments will maintain state at that level.  Therefore, in normal
   operation, clients will not know which, if any, of these mechanisms
   servers actually implement and hence MUST only send early data which
   they deem safe to be replayed.

   In addition to the direct effects of replays, there is a class of
   attacks where even operations normally considered idempotent could be
   exploited by a large number of replays (timing attacks, resource
   limit exhaustion and others, as described in Appendix E.5).  Those
   can be mitigated by ensuring that every 0-RTT payload can be replayed
   only a limited number of times.  The server MUST ensure that any
   instance of it (be it a machine, a thread, or any other entity within
   the relevant serving infrastructure) would accept 0-RTT for the same
   0-RTT handshake at most once; this limits the number of replays to
   the number of server instances in the deployment.  Such a guarantee
   can be accomplished by locally recording data from recently received
   ClientHellos and rejecting repeats, or by any other method that




Rescorla                     Standards Track                   [Page 98]

RFC 8446                           TLS                       August 2018


   provides the same or a stronger guarantee.  The "at most once per
   server instance" guarantee is a minimum requirement; servers SHOULD
   limit 0-RTT replays further when feasible.

   The second class of attack cannot be prevented at the TLS layer and
   MUST be dealt with by any application.  Note that any application
   whose clients implement any kind of retry behavior already needs to
   implement some sort of anti-replay defense.

8.1.  Single-Use Tickets

   The simplest form of anti-replay defense is for the server to only
   allow each session ticket to be used once.  For instance, the server
   can maintain a database of all outstanding valid tickets, deleting
   each ticket from the database as it is used.  If an unknown ticket is
   provided, the server would then fall back to a full handshake.

   If the tickets are not self-contained but rather are database keys,
   and the corresponding PSKs are deleted upon use, then connections
   established using PSKs enjoy forward secrecy.  This improves security
   for all 0-RTT data and PSK usage when PSK is used without (EC)DHE.

   Because this mechanism requires sharing the session database between
   server nodes in environments with multiple distributed servers, it
   may be hard to achieve high rates of successful PSK 0-RTT connections
   when compared to self-encrypted tickets.  Unlike session databases,
   session tickets can successfully do PSK-based session establishment
   even without consistent storage, though when 0-RTT is allowed they
   still require consistent storage for anti-replay of 0-RTT data, as
   detailed in the following section.

8.2.  Client Hello Recording

   An alternative form of anti-replay is to record a unique value
   derived from the ClientHello (generally either the random value or
   the PSK binder) and reject duplicates.  Recording all ClientHellos
   causes state to grow without bound, but a server can instead record
   ClientHellos within a given time window and use the
   "obfuscated_ticket_age" to ensure that tickets aren't reused outside
   that window.

   In order to implement this, when a ClientHello is received, the
   server first verifies the PSK binder as described in Section 4.2.11.
   It then computes the expected_arrival_time as described in the next
   section and rejects 0-RTT if it is outside the recording window,
   falling back to the 1-RTT handshake.





Rescorla                     Standards Track                   [Page 99]

RFC 8446                           TLS                       August 2018


   If the expected_arrival_time is in the window, then the server checks
   to see if it has recorded a matching ClientHello.  If one is found,
   it either aborts the handshake with an "illegal_parameter" alert or
   accepts the PSK but rejects 0-RTT.  If no matching ClientHello is
   found, then it accepts 0-RTT and then stores the ClientHello for as
   long as the expected_arrival_time is inside the window.  Servers MAY
   also implement data stores with false positives, such as Bloom
   filters, in which case they MUST respond to apparent replay by
   rejecting 0-RTT but MUST NOT abort the handshake.

   The server MUST derive the storage key only from validated sections
   of the ClientHello.  If the ClientHello contains multiple PSK
   identities, then an attacker can create multiple ClientHellos with
   different binder values for the less-preferred identity on the
   assumption that the server will not verify it (as recommended by
   Section 4.2.11).  I.e., if the client sends PSKs A and B but the
   server prefers A, then the attacker can change the binder for B
   without affecting the binder for A.  If the binder for B is part of
   the storage key, then this ClientHello will not appear as a
   duplicate, which will cause the ClientHello to be accepted, and may
   cause side effects such as replay cache pollution, although any 0-RTT
   data will not be decryptable because it will use different keys.  If
   the validated binder or the ClientHello.random is used as the storage
   key, then this attack is not possible.

   Because this mechanism does not require storing all outstanding
   tickets, it may be easier to implement in distributed systems with
   high rates of resumption and 0-RTT, at the cost of potentially weaker
   anti-replay defense because of the difficulty of reliably storing and
   retrieving the received ClientHello messages.  In many such systems,
   it is impractical to have globally consistent storage of all the
   received ClientHellos.  In this case, the best anti-replay protection
   is provided by having a single storage zone be authoritative for a
   given ticket and refusing 0-RTT for that ticket in any other zone.
   This approach prevents simple replay by the attacker because only one
   zone will accept 0-RTT data.  A weaker design is to implement
   separate storage for each zone but allow 0-RTT in any zone.  This
   approach limits the number of replays to once per zone.  Application
   message duplication of course remains possible with either design.

   When implementations are freshly started, they SHOULD reject 0-RTT as
   long as any portion of their recording window overlaps the startup
   time.  Otherwise, they run the risk of accepting replays which were
   originally sent during that period.







Rescorla                     Standards Track                  [Page 100]

RFC 8446                           TLS                       August 2018


   Note: If the client's clock is running much faster than the server's,
   then a ClientHello may be received that is outside the window in the
   future, in which case it might be accepted for 1-RTT, causing a
   client retry, and then acceptable later for 0-RTT.  This is another
   variant of the second form of attack described in Section 8.

8.3.  Freshness Checks

   Because the ClientHello indicates the time at which the client sent
   it, it is possible to efficiently determine whether a ClientHello was
   likely sent reasonably recently and only accept 0-RTT for such a
   ClientHello, otherwise falling back to a 1-RTT handshake.  This is
   necessary for the ClientHello storage mechanism described in
   Section 8.2 because otherwise the server needs to store an unlimited
   number of ClientHellos, and is a useful optimization for self-
   contained single-use tickets because it allows efficient rejection of
   ClientHellos which cannot be used for 0-RTT.

   In order to implement this mechanism, a server needs to store the
   time that the server generated the session ticket, offset by an
   estimate of the round-trip time between client and server.  I.e.,

       adjusted_creation_time = creation_time + estimated_RTT

   This value can be encoded in the ticket, thus avoiding the need to
   keep state for each outstanding ticket.  The server can determine the
   client's view of the age of the ticket by subtracting the ticket's
   "ticket_age_add" value from the "obfuscated_ticket_age" parameter in
   the client's "pre_shared_key" extension.  The server can determine
   the expected_arrival_time of the ClientHello as:

     expected_arrival_time = adjusted_creation_time + clients_ticket_age

   When a new ClientHello is received, the expected_arrival_time is then
   compared against the current server wall clock time and if they
   differ by more than a certain amount, 0-RTT is rejected, though the
   1-RTT handshake can be allowed to complete.














Rescorla                     Standards Track                  [Page 101]

RFC 8446                           TLS                       August 2018


   There are several potential sources of error that might cause
   mismatches between the expected_arrival_time and the measured time.
   Variations in client and server clock rates are likely to be minimal,
   though potentially the absolute times may be off by large values.
   Network propagation delays are the most likely causes of a mismatch
   in legitimate values for elapsed time.  Both the NewSessionTicket and
   ClientHello messages might be retransmitted and therefore delayed,
   which might be hidden by TCP.  For clients on the Internet, this
   implies windows on the order of ten seconds to account for errors in
   clocks and variations in measurements; other deployment scenarios may
   have different needs.  Clock skew distributions are not symmetric, so
   the optimal tradeoff may involve an asymmetric range of permissible
   mismatch values.

   Note that freshness checking alone is not sufficient to prevent
   replays because it does not detect them during the error window,
   which -- depending on bandwidth and system capacity -- could include
   billions of replays in real-world settings.  In addition, this
   freshness checking is only done at the time the ClientHello is
   received and not when subsequent early Application Data records are
   received.  After early data is accepted, records may continue to be
   streamed to the server over a longer time period.

9.  Compliance Requirements

9.1.  Mandatory-to-Implement Cipher Suites

   In the absence of an application profile standard specifying
   otherwise:

   A TLS-compliant application MUST implement the TLS_AES_128_GCM_SHA256
   [GCM] cipher suite and SHOULD implement the TLS_AES_256_GCM_SHA384
   [GCM] and TLS_CHACHA20_POLY1305_SHA256 [RFC8439] cipher suites (see
   Appendix B.4).

   A TLS-compliant application MUST support digital signatures with
   rsa_pkcs1_sha256 (for certificates), rsa_pss_rsae_sha256 (for
   CertificateVerify and certificates), and ecdsa_secp256r1_sha256.  A
   TLS-compliant application MUST support key exchange with secp256r1
   (NIST P-256) and SHOULD support key exchange with X25519 [RFC7748].











Rescorla                     Standards Track                  [Page 102]

RFC 8446                           TLS                       August 2018


9.2.  Mandatory-to-Implement Extensions

   In the absence of an application profile standard specifying
   otherwise, a TLS-compliant application MUST implement the following
   TLS extensions:

   -  Supported Versions ("supported_versions"; Section 4.2.1)

   -  Cookie ("cookie"; Section 4.2.2)

   -  Signature Algorithms ("signature_algorithms"; Section 4.2.3)

   -  Signature Algorithms Certificate ("signature_algorithms_cert";
      Section 4.2.3)

   -  Negotiated Groups ("supported_groups"; Section 4.2.7)

   -  Key Share ("key_share"; Section 4.2.8)

   -  Server Name Indication ("server_name"; Section 3 of [RFC6066])

   All implementations MUST send and use these extensions when offering
   applicable features:

   -  "supported_versions" is REQUIRED for all ClientHello, ServerHello,
      and HelloRetryRequest messages.

   -  "signature_algorithms" is REQUIRED for certificate authentication.

   -  "supported_groups" is REQUIRED for ClientHello messages using DHE
      or ECDHE key exchange.

   -  "key_share" is REQUIRED for DHE or ECDHE key exchange.

   -  "pre_shared_key" is REQUIRED for PSK key agreement.

   -  "psk_key_exchange_modes" is REQUIRED for PSK key agreement.














Rescorla                     Standards Track                  [Page 103]

RFC 8446                           TLS                       August 2018


   A client is considered to be attempting to negotiate using this
   specification if the ClientHello contains a "supported_versions"
   extension with 0x0304 contained in its body.  Such a ClientHello
   message MUST meet the following requirements:

   -  If not containing a "pre_shared_key" extension, it MUST contain
      both a "signature_algorithms" extension and a "supported_groups"
      extension.

   -  If containing a "supported_groups" extension, it MUST also contain
      a "key_share" extension, and vice versa.  An empty
      KeyShare.client_shares vector is permitted.

   Servers receiving a ClientHello which does not conform to these
   requirements MUST abort the handshake with a "missing_extension"
   alert.

   Additionally, all implementations MUST support the use of the
   "server_name" extension with applications capable of using it.
   Servers MAY require clients to send a valid "server_name" extension.
   Servers requiring this extension SHOULD respond to a ClientHello
   lacking a "server_name" extension by terminating the connection with
   a "missing_extension" alert.

9.3.  Protocol Invariants

   This section describes invariants that TLS endpoints and middleboxes
   MUST follow.  It also applies to earlier versions of TLS.

   TLS is designed to be securely and compatibly extensible.  Newer
   clients or servers, when communicating with newer peers, should
   negotiate the most preferred common parameters.  The TLS handshake
   provides downgrade protection: Middleboxes passing traffic between a
   newer client and newer server without terminating TLS should be
   unable to influence the handshake (see Appendix E.1).  At the same
   time, deployments update at different rates, so a newer client or
   server MAY continue to support older parameters, which would allow it
   to interoperate with older endpoints.













Rescorla                     Standards Track                  [Page 104]

RFC 8446                           TLS                       August 2018


   For this to work, implementations MUST correctly handle extensible
   fields:

   -  A client sending a ClientHello MUST support all parameters
      advertised in it.  Otherwise, the server may fail to interoperate
      by selecting one of those parameters.

   -  A server receiving a ClientHello MUST correctly ignore all
      unrecognized cipher suites, extensions, and other parameters.
      Otherwise, it may fail to interoperate with newer clients.  In
      TLS 1.3, a client receiving a CertificateRequest or
      NewSessionTicket MUST also ignore all unrecognized extensions.

   -  A middlebox which terminates a TLS connection MUST behave as a
      compliant TLS server (to the original client), including having a
      certificate which the client is willing to accept, and also as a
      compliant TLS client (to the original server), including verifying
      the original server's certificate.  In particular, it MUST
      generate its own ClientHello containing only parameters it
      understands, and it MUST generate a fresh ServerHello random
      value, rather than forwarding the endpoint's value.

      Note that TLS's protocol requirements and security analysis only
      apply to the two connections separately.  Safely deploying a TLS
      terminator requires additional security considerations which are
      beyond the scope of this document.

   -  A middlebox which forwards ClientHello parameters it does not
      understand MUST NOT process any messages beyond that ClientHello.
      It MUST forward all subsequent traffic unmodified.  Otherwise, it
      may fail to interoperate with newer clients and servers.

      Forwarded ClientHellos may contain advertisements for features not
      supported by the middlebox, so the response may include future TLS
      additions the middlebox does not recognize.  These additions MAY
      change any message beyond the ClientHello arbitrarily.  In
      particular, the values sent in the ServerHello might change, the
      ServerHello format might change, and the TLSCiphertext format
      might change.

   The design of TLS 1.3 was constrained by widely deployed
   non-compliant TLS middleboxes (see Appendix D.4); however, it does
   not relax the invariants.  Those middleboxes continue to be
   non-compliant.







Rescorla                     Standards Track                  [Page 105]

RFC 8446                           TLS                       August 2018


10.  Security Considerations

   Security issues are discussed throughout this memo, especially in
   Appendices C, D, and E.

11.  IANA Considerations

   This document uses several registries that were originally created in
   [RFC4346] and updated in [RFC8447].  IANA has updated these to
   reference this document.  The registries and their allocation
   policies are below:

   -  TLS Cipher Suites registry: values with the first byte in the
      range 0-254 (decimal) are assigned via Specification Required
      [RFC8126].  Values with the first byte 255 (decimal) are reserved
      for Private Use [RFC8126].

      IANA has added the cipher suites listed in Appendix B.4 to the
      registry.  The "Value" and "Description" columns are taken from
      the table.  The "DTLS-OK" and "Recommended" columns are both
      marked as "Y" for each new cipher suite.

   -  TLS ContentType registry: Future values are allocated via
      Standards Action [RFC8126].

   -  TLS Alerts registry: Future values are allocated via Standards
      Action [RFC8126].  IANA has populated this registry with the
      values from Appendix B.2.  The "DTLS-OK" column is marked as "Y"
      for all such values.  Values marked as "_RESERVED" have comments
      describing their previous usage.

   -  TLS HandshakeType registry: Future values are allocated via
      Standards Action [RFC8126].  IANA has updated this registry to
      rename item 4 from "NewSessionTicket" to "new_session_ticket" and
      populated this registry with the values from Appendix B.3.  The
      "DTLS-OK" column is marked as "Y" for all such values.  Values
      marked "_RESERVED" have comments describing their previous or
      temporary usage.













Rescorla                     Standards Track                  [Page 106]

RFC 8446                           TLS                       August 2018


   This document also uses the TLS ExtensionType Values registry
   originally created in [RFC4366].  IANA has updated it to reference
   this document.  Changes to the registry follow:

   -  IANA has updated the registration policy as follows:

      Values with the first byte in the range 0-254 (decimal) are
      assigned via Specification Required [RFC8126].  Values with the
      first byte 255 (decimal) are reserved for Private Use [RFC8126].

   -  IANA has updated this registry to include the "key_share",
      "pre_shared_key", "psk_key_exchange_modes", "early_data",
      "cookie", "supported_versions", "certificate_authorities",
      "oid_filters", "post_handshake_auth", and
      "signature_algorithms_cert" extensions with the values defined in
      this document and the "Recommended" value of "Y".

   -  IANA has updated this registry to include a "TLS 1.3" column which
      lists the messages in which the extension may appear.  This column
      has been initially populated from the table in Section 4.2, with
      any extension not listed there marked as "-" to indicate that it
      is not used by TLS 1.3.

   This document updates an entry in the TLS Certificate Types registry
   originally created in [RFC6091] and updated in [RFC8447].  IANA has
   updated the entry for value 1 to have the name "OpenPGP_RESERVED",
   "Recommended" value "N", and comment "Used in TLS versions prior
   to 1.3."

   This document updates an entry in the TLS Certificate Status Types
   registry originally created in [RFC6961].  IANA has updated the entry
   for value 2 to have the name "ocsp_multi_RESERVED" and comment "Used
   in TLS versions prior to 1.3".

   This document updates two entries in the TLS Supported Groups
   registry (created under a different name by [RFC4492]; now maintained
   by [RFC8422]) and updated by [RFC7919] and [RFC8447].  The entries
   for values 29 and 30 (x25519 and x448) have been updated to also
   refer to this document.












Rescorla                     Standards Track                  [Page 107]

RFC 8446                           TLS                       August 2018


   In addition, this document defines two new registries that are
   maintained by IANA:

   -  TLS SignatureScheme registry: Values with the first byte in the
      range 0-253 (decimal) are assigned via Specification Required
      [RFC8126].  Values with the first byte 254 or 255 (decimal) are
      reserved for Private Use [RFC8126].  Values with the first byte in
      the range 0-6 or with the second byte in the range 0-3 that are
      not currently allocated are reserved for backward compatibility.
      This registry has a "Recommended" column.  The registry has been
      initially populated with the values described in Section 4.2.3.
      The following values are marked as "Recommended":
      ecdsa_secp256r1_sha256, ecdsa_secp384r1_sha384,
      rsa_pss_rsae_sha256, rsa_pss_rsae_sha384, rsa_pss_rsae_sha512,
      rsa_pss_pss_sha256, rsa_pss_pss_sha384, rsa_pss_pss_sha512, and
      ed25519.  The "Recommended" column is assigned a value of "N"
      unless explicitly requested, and adding a value with a
      "Recommended" value of "Y" requires Standards Action [RFC8126].
      IESG Approval is REQUIRED for a Y->N transition.

   -  TLS PskKeyExchangeMode registry: Values in the range 0-253
      (decimal) are assigned via Specification Required [RFC8126].
      The values 254 and 255 (decimal) are reserved for Private Use
      [RFC8126].  This registry has a "Recommended" column.  The
      registry has been initially populated with psk_ke (0) and
      psk_dhe_ke (1).  Both are marked as "Recommended".  The
      "Recommended" column is assigned a value of "N" unless explicitly
      requested, and adding a value with a "Recommended" value of "Y"
      requires Standards Action [RFC8126].  IESG Approval is REQUIRED
      for a Y->N transition.





















Rescorla                     Standards Track                  [Page 108]

RFC 8446                           TLS                       August 2018


12.  References

12.1.  Normative References

   [DH76]     Diffie, W. and M. Hellman, "New directions in
              cryptography", IEEE Transactions on Information
              Theory, Vol. 22 No. 6, pp. 644-654,
              DOI 10.1109/TIT.1976.1055638, November 1976.

   [ECDSA]    American National Standards Institute, "Public Key
              Cryptography for the Financial Services Industry: The
              Elliptic Curve Digital Signature Algorithm (ECDSA)",
              ANSI ANS X9.62-2005, November 2005.

   [GCM]      Dworkin, M., "Recommendation for Block Cipher Modes of
              Operation: Galois/Counter Mode (GCM) and GMAC",
              NIST Special Publication 800-38D,
              DOI 10.6028/NIST.SP.800-38D, November 2007.

   [RFC2104]  Krawczyk, H., Bellare, M., and R. Canetti, "HMAC: Keyed-
              Hashing for Message Authentication", RFC 2104,
              DOI 10.17487/RFC2104, February 1997,
              <https://www.rfc-editor.org/info/rfc2104>.

   [RFC2119]  Bradner, S., "Key words for use in RFCs to Indicate
              Requirement Levels", BCP 14, RFC 2119,
              DOI 10.17487/RFC2119, March 1997,
              <https://www.rfc-editor.org/info/rfc2119>.

   [RFC5116]  McGrew, D., "An Interface and Algorithms for Authenticated
              Encryption", RFC 5116, DOI 10.17487/RFC5116, January 2008,
              <https://www.rfc-editor.org/info/rfc5116>.

   [RFC5280]  Cooper, D., Santesson, S., Farrell, S., Boeyen, S.,
              Housley, R., and W. Polk, "Internet X.509 Public Key
              Infrastructure Certificate and Certificate Revocation List
              (CRL) Profile", RFC 5280, DOI 10.17487/RFC5280, May 2008,
              <https://www.rfc-editor.org/info/rfc5280>.

   [RFC5705]  Rescorla, E., "Keying Material Exporters for Transport
              Layer Security (TLS)", RFC 5705, DOI 10.17487/RFC5705,
              March 2010, <https://www.rfc-editor.org/info/rfc5705>.

   [RFC5756]  Turner, S., Brown, D., Yiu, K., Housley, R., and T. Polk,
              "Updates for RSAES-OAEP and RSASSA-PSS Algorithm
              Parameters", RFC 5756, DOI 10.17487/RFC5756, January 2010,
              <https://www.rfc-editor.org/info/rfc5756>.




Rescorla                     Standards Track                  [Page 109]

RFC 8446                           TLS                       August 2018


   [RFC5869]  Krawczyk, H. and P. Eronen, "HMAC-based Extract-and-Expand
              Key Derivation Function (HKDF)", RFC 5869,
              DOI 10.17487/RFC5869, May 2010,
              <https://www.rfc-editor.org/info/rfc5869>.

   [RFC6066]  Eastlake 3rd, D., "Transport Layer Security (TLS)
              Extensions: Extension Definitions", RFC 6066,
              DOI 10.17487/RFC6066, January 2011,
              <https://www.rfc-editor.org/info/rfc6066>.

   [RFC6655]  McGrew, D. and D. Bailey, "AES-CCM Cipher Suites for
              Transport Layer Security (TLS)", RFC 6655,
              DOI 10.17487/RFC6655, July 2012,
              <https://www.rfc-editor.org/info/rfc6655>.

   [RFC6960]  Santesson, S., Myers, M., Ankney, R., Malpani, A.,
              Galperin, S., and C. Adams, "X.509 Internet Public Key
              Infrastructure Online Certificate Status Protocol - OCSP",
              RFC 6960, DOI 10.17487/RFC6960, June 2013,
              <https://www.rfc-editor.org/info/rfc6960>.

   [RFC6961]  Pettersen, Y., "The Transport Layer Security (TLS)
              Multiple Certificate Status Request Extension", RFC 6961,
              DOI 10.17487/RFC6961, June 2013,
              <https://www.rfc-editor.org/info/rfc6961>.

   [RFC6962]  Laurie, B., Langley, A., and E. Kasper, "Certificate
              Transparency", RFC 6962, DOI 10.17487/RFC6962, June 2013,
              <https://www.rfc-editor.org/info/rfc6962>.

   [RFC6979]  Pornin, T., "Deterministic Usage of the Digital Signature
              Algorithm (DSA) and Elliptic Curve Digital Signature
              Algorithm (ECDSA)", RFC 6979, DOI 10.17487/RFC6979,
              August 2013, <https://www.rfc-editor.org/info/rfc6979>.

   [RFC7301]  Friedl, S., Popov, A., Langley, A., and E. Stephan,
              "Transport Layer Security (TLS) Application-Layer Protocol
              Negotiation Extension", RFC 7301, DOI 10.17487/RFC7301,
              July 2014, <https://www.rfc-editor.org/info/rfc7301>.

   [RFC7507]  Moeller, B. and A. Langley, "TLS Fallback Signaling Cipher
              Suite Value (SCSV) for Preventing Protocol Downgrade
              Attacks", RFC 7507, DOI 10.17487/RFC7507, April 2015,
              <https://www.rfc-editor.org/info/rfc7507>.

   [RFC7748]  Langley, A., Hamburg, M., and S. Turner, "Elliptic Curves
              for Security", RFC 7748, DOI 10.17487/RFC7748,
              January 2016, <https://www.rfc-editor.org/info/rfc7748>.



Rescorla                     Standards Track                  [Page 110]

RFC 8446                           TLS                       August 2018


   [RFC7919]  Gillmor, D., "Negotiated Finite Field Diffie-Hellman
              Ephemeral Parameters for Transport Layer Security (TLS)",
              RFC 7919, DOI 10.17487/RFC7919, August 2016,
              <https://www.rfc-editor.org/info/rfc7919>.

   [RFC8017]  Moriarty, K., Ed., Kaliski, B., Jonsson, J., and A. Rusch,
              "PKCS #1: RSA Cryptography Specifications Version 2.2",
              RFC 8017, DOI 10.17487/RFC8017, November 2016,
              <https://www.rfc-editor.org/info/rfc8017>.

   [RFC8032]  Josefsson, S. and I. Liusvaara, "Edwards-Curve Digital
              Signature Algorithm (EdDSA)", RFC 8032,
              DOI 10.17487/RFC8032, January 2017,
              <https://www.rfc-editor.org/info/rfc8032>.

   [RFC8126]  Cotton, M., Leiba, B., and T. Narten, "Guidelines for
              Writing an IANA Considerations Section in RFCs", BCP 26,
              RFC 8126, DOI 10.17487/RFC8126, June 2017,
              <https://www.rfc-editor.org/info/rfc8126>.

   [RFC8174]  Leiba, B., "Ambiguity of Uppercase vs Lowercase in
              RFC 2119 Key Words", BCP 14, RFC 8174,
              DOI 10.17487/RFC8174, May 2017,
              <https://www.rfc-editor.org/info/rfc8174>.

   [RFC8439]  Nir, Y. and A. Langley, "ChaCha20 and Poly1305 for IETF
              Protocols", RFC 8439, DOI 10.17487/RFC8439, June 2018,
              <https://www.rfc-editor.org/info/rfc8439>.

   [SHS]      Dang, Q., "Secure Hash Standard (SHS)", National Institute
              of Standards and Technology report,
              DOI 10.6028/NIST.FIPS.180-4, August 2015.

   [X690]     ITU-T, "Information technology -- ASN.1 encoding rules:
              Specification of Basic Encoding Rules (BER), Canonical
              Encoding Rules (CER) and Distinguished Encoding Rules
              (DER)", ISO/IEC 8825-1:2015, November 2015.














Rescorla                     Standards Track                  [Page 111]

RFC 8446                           TLS                       August 2018


12.2.  Informative References

   [AEAD-LIMITS]
              Luykx, A. and K. Paterson, "Limits on Authenticated
              Encryption Use in TLS", August 2017,
              <http://www.isg.rhul.ac.uk/~kp/TLS-AEbounds.pdf>.

   [BBFGKZ16]
              Bhargavan, K., Brzuska, C., Fournet, C., Green, M.,
              Kohlweiss, M., and S. Zanella-Beguelin, "Downgrade
              Resilience in Key-Exchange Protocols", Proceedings of IEEE
              Symposium on Security and Privacy (San Jose),
              DOI 10.1109/SP.2016.37, May 2016.

   [BBK17]    Bhargavan, K., Blanchet, B., and N. Kobeissi, "Verified
              Models and Reference Implementations for the TLS 1.3
              Standard Candidate", Proceedings of IEEE Symposium on
              Security and Privacy (San Jose), DOI 10.1109/SP.2017.26,
              May 2017.

   [BDFKPPRSZZ16]
              Bhargavan, K., Delignat-Lavaud, A., Fournet, C.,
              Kohlweiss, M., Pan, J., Protzenko, J., Rastogi, A., Swamy,
              N., Zanella-Beguelin, S., and J. Zinzindohoue,
              "Implementing and Proving the TLS 1.3 Record Layer",
              Proceedings of IEEE Symposium on Security and Privacy (San
              Jose), May 2017, <https://eprint.iacr.org/2016/1178>.

   [Ben17a]   Benjamin, D., "Presentation before the TLS WG at
              IETF 100", November 2017,
              <https://datatracker.ietf.org/meeting/100/materials/
              slides-100-tls-sessa-tls13/>.

   [Ben17b]   Benjamin, D., "Additional TLS 1.3 results from Chrome",
              message to the TLS mailing list, 18 December 2017,
              <https://www.ietf.org/mail-archive/web/tls/current/
              msg25168.html>.

   [Blei98]   Bleichenbacher, D., "Chosen Ciphertext Attacks against
              Protocols Based on RSA Encryption Standard PKCS #1",
              Proceedings of CRYPTO '98, 1998.

   [BMMRT15]  Badertscher, C., Matt, C., Maurer, U., Rogaway, P., and B.
              Tackmann, "Augmented Secure Channels and the Goal of the
              TLS 1.3 Record Layer", ProvSec 2015, September 2015,
              <https://eprint.iacr.org/2015/394>.





Rescorla                     Standards Track                  [Page 112]

RFC 8446                           TLS                       August 2018


   [BT16]     Bellare, M. and B. Tackmann, "The Multi-User Security of
              Authenticated Encryption: AES-GCM in TLS 1.3", Proceedings
              of CRYPTO 2016, July 2016,
              <https://eprint.iacr.org/2016/564>.

   [CCG16]    Cohn-Gordon, K., Cremers, C., and L. Garratt, "On
              Post-compromise Security", IEEE Computer Security
              Foundations Symposium, DOI 10.1109/CSF.2016.19, July 2015.

   [CHECKOWAY]
              Checkoway, S., Maskiewicz, J., Garman, C., Fried, J.,
              Cohney, S., Green, M., Heninger, N., Weinmann, R.,
              Rescorla, E., and H. Shacham, "A Systematic Analysis of
              the Juniper Dual EC Incident", Proceedings of the 2016 ACM
              SIGSAC Conference on Computer and Communications Security
              - CCS '16, DOI 10.1145/2976749.2978395, October 2016.

   [CHHSV17]  Cremers, C., Horvat, M., Hoyland, J., Scott, S., and T.
              van der Merwe, "Awkward Handshake: Possible mismatch of
              client/server view on client authentication in
              post-handshake mode in Revision 18", message to the TLS
              mailing list, 10 February 2017, <https://www.ietf.org/
              mail-archive/web/tls/current/msg22382.html>.

   [CHSV16]   Cremers, C., Horvat, M., Scott, S., and T. van der Merwe,
              "Automated Analysis and Verification of TLS 1.3: 0-RTT,
              Resumption and Delayed Authentication", Proceedings of
              IEEE Symposium on Security and Privacy (San Jose),
              DOI 10.1109/SP.2016.35, May 2016,
              <https://ieeexplore.ieee.org/document/7546518/>.

   [CK01]     Canetti, R. and H. Krawczyk, "Analysis of Key-Exchange
              Protocols and Their Use for Building Secure Channels",
              Proceedings of Eurocrypt 2001,
              DOI 10.1007/3-540-44987-6_28, April 2001.

   [CLINIC]   Miller, B., Huang, L., Joseph, A., and J. Tygar, "I Know
              Why You Went to the Clinic: Risks and Realization of HTTPS
              Traffic Analysis", Privacy Enhancing Technologies, pp.
              143-163, DOI 10.1007/978-3-319-08506-7_8, 2014.

   [DFGS15]   Dowling, B., Fischlin, M., Guenther, F., and D. Stebila,
              "A Cryptographic Analysis of the TLS 1.3 Handshake
              Protocol Candidates", Proceedings of ACM CCS 2015,
              October 2015, <https://eprint.iacr.org/2015/914>.






Rescorla                     Standards Track                  [Page 113]

RFC 8446                           TLS                       August 2018


   [DFGS16]   Dowling, B., Fischlin, M., Guenther, F., and D. Stebila,
              "A Cryptographic Analysis of the TLS 1.3 Full and
              Pre-shared Key Handshake Protocol", TRON 2016,
              February 2016, <https://eprint.iacr.org/2016/081>.

   [DOW92]    Diffie, W., van Oorschot, P., and M. Wiener,
              "Authentication and authenticated key exchanges", Designs,
              Codes and Cryptography, DOI 10.1007/BF00124891, June 1992.

   [DSS]      National Institute of Standards and Technology, U.S.
              Department of Commerce, "Digital Signature Standard
              (DSS)", NIST FIPS PUB 186-4, DOI 10.6028/NIST.FIPS.186-4,
              July 2013.

   [FG17]     Fischlin, M. and F. Guenther, "Replay Attacks on Zero
              Round-Trip Time: The Case of the TLS 1.3 Handshake
              Candidates", Proceedings of EuroS&P 2017, April 2017,
              <https://eprint.iacr.org/2017/082>.

   [FGSW16]   Fischlin, M., Guenther, F., Schmidt, B., and B. Warinschi,
              "Key Confirmation in Key Exchange: A Formal Treatment and
              Implications for TLS 1.3", Proceedings of IEEE Symposium
              on Security and Privacy (San Jose),
              DOI 10.1109/SP.2016.34, May 2016,
              <https://ieeexplore.ieee.org/document/7546517/>.

   [FW15]     Weimer, F., "Factoring RSA Keys With TLS Perfect Forward
              Secrecy", September 2015.

   [HCJC16]   Husak, M., Cermak, M., Jirsik, T., and P. Celeda, "HTTPS
              traffic analysis and client identification using passive
              SSL/TLS fingerprinting", EURASIP Journal on Information
              Security, Vol. 2016, DOI 10.1186/s13635-016-0030-7,
              February 2016.

   [HGFS15]   Hlauschek, C., Gruber, M., Fankhauser, F., and C. Schanes,
              "Prying Open Pandora's Box: KCI Attacks against TLS",
              Proceedings of USENIX Workshop on Offensive Technologies,
              August 2015.

   [IEEE1363]
              IEEE, "IEEE Standard Specifications for Public Key
              Cryptography", IEEE Std. 1363-2000,
              DOI 10.1109/IEEESTD.2000.92292.







Rescorla                     Standards Track                  [Page 114]

RFC 8446                           TLS                       August 2018


   [JSS15]    Jager, T., Schwenk, J., and J. Somorovsky, "On the
              Security of TLS 1.3 and QUIC Against Weaknesses in PKCS#1
              v1.5 Encryption", Proceedings of ACM CCS 2015,
              DOI 10.1145/2810103.2813657, October 2015,
              <https://www.nds.rub.de/media/nds/
              veroeffentlichungen/2015/08/21/Tls13QuicAttacks.pdf>.

   [KEYAGREEMENT]
              Barker, E., Chen, L., Roginsky, A., Vassilev, A., and R.
              Davis, "Recommendation for Pair-Wise Key Establishment
              Schemes Using Discrete Logarithm Cryptography", National
              Institute of Standards and Technology,
              DOI 10.6028/NIST.SP.800-56Ar3, April 2018.

   [Kraw10]   Krawczyk, H., "Cryptographic Extraction and Key
              Derivation: The HKDF Scheme", Proceedings of CRYPTO 2010,
              August 2010, <https://eprint.iacr.org/2010/264>.

   [Kraw16]   Krawczyk, H., "A Unilateral-to-Mutual Authentication
              Compiler for Key Exchange (with Applications to Client
              Authentication in TLS 1.3", Proceedings of ACM CCS 2016,
              October 2016, <https://eprint.iacr.org/2016/711>.

   [KW16]     Krawczyk, H. and H. Wee, "The OPTLS Protocol and TLS 1.3",
              Proceedings of EuroS&P 2016, March 2016,
              <https://eprint.iacr.org/2015/978>.

   [LXZFH16]  Li, X., Xu, J., Zhang, Z., Feng, D., and H. Hu, "Multiple
              Handshakes Security of TLS 1.3 Candidates", Proceedings of
              IEEE Symposium on Security and Privacy (San Jose),
              DOI 10.1109/SP.2016.36, May 2016,
              <https://ieeexplore.ieee.org/document/7546519/>.

   [Mac17]    MacCarthaigh, C., "Security Review of TLS1.3 0-RTT",
              March 2017, <https://github.com/tlswg/tls13-spec/
              issues/1001>.

   [PS18]     Patton, C. and T. Shrimpton, "Partially specified
              channels: The TLS 1.3 record layer without elision", 2018,
              <https://eprint.iacr.org/2018/634>.

   [PSK-FINISHED]
              Scott, S., Cremers, C., Horvat, M., and T. van der Merwe,
              "Revision 10: possible attack if client authentication is
              allowed during PSK", message to the TLS mailing list,
              31 October 2015, <https://www.ietf.org/
              mail-archive/web/tls/current/msg18215.html>.




Rescorla                     Standards Track                  [Page 115]

RFC 8446                           TLS                       August 2018


   [REKEY]    Abdalla, M. and M. Bellare, "Increasing the Lifetime of a
              Key: A Comparative Analysis of the Security of Re-keying
              Techniques", ASIACRYPT 2000, DOI 10.1007/3-540-44448-3_42,
              October 2000.

   [Res17a]   Rescorla, E., "Preliminary data on Firefox TLS 1.3
              Middlebox experiment", message to the TLS mailing list,
              5 December 2017, <https://www.ietf.org/
              mail-archive/web/tls/current/msg25091.html>.

   [Res17b]   Rescorla, E., "More compatibility measurement results",
              message to the TLS mailing list, 22 December 2017,
              <https://www.ietf.org/mail-archive/web/tls/current/
              msg25179.html>.

   [RFC3552]  Rescorla, E. and B. Korver, "Guidelines for Writing RFC
              Text on Security Considerations", BCP 72, RFC 3552,
              DOI 10.17487/RFC3552, July 2003,
              <https://www.rfc-editor.org/info/rfc3552>.

   [RFC4086]  Eastlake 3rd, D., Schiller, J., and S. Crocker,
              "Randomness Requirements for Security", BCP 106, RFC 4086,
              DOI 10.17487/RFC4086, June 2005,
              <https://www.rfc-editor.org/info/rfc4086>.

   [RFC4346]  Dierks, T. and E. Rescorla, "The Transport Layer Security
              (TLS) Protocol Version 1.1", RFC 4346,
              DOI 10.17487/RFC4346, April 2006,
              <https://www.rfc-editor.org/info/rfc4346>.

   [RFC4366]  Blake-Wilson, S., Nystrom, M., Hopwood, D., Mikkelsen, J.,
              and T. Wright, "Transport Layer Security (TLS)
              Extensions", RFC 4366, DOI 10.17487/RFC4366, April 2006,
              <https://www.rfc-editor.org/info/rfc4366>.

   [RFC4492]  Blake-Wilson, S., Bolyard, N., Gupta, V., Hawk, C., and B.
              Moeller, "Elliptic Curve Cryptography (ECC) Cipher Suites
              for Transport Layer Security (TLS)", RFC 4492,
              DOI 10.17487/RFC4492, May 2006,
              <https://www.rfc-editor.org/info/rfc4492>.

   [RFC5077]  Salowey, J., Zhou, H., Eronen, P., and H. Tschofenig,
              "Transport Layer Security (TLS) Session Resumption without
              Server-Side State", RFC 5077, DOI 10.17487/RFC5077,
              January 2008, <https://www.rfc-editor.org/info/rfc5077>.






Rescorla                     Standards Track                  [Page 116]

RFC 8446                           TLS                       August 2018


   [RFC5246]  Dierks, T. and E. Rescorla, "The Transport Layer Security
              (TLS) Protocol Version 1.2", RFC 5246,
              DOI 10.17487/RFC5246, August 2008,
              <https://www.rfc-editor.org/info/rfc5246>.

   [RFC5764]  McGrew, D. and E. Rescorla, "Datagram Transport Layer
              Security (DTLS) Extension to Establish Keys for the Secure
              Real-time Transport Protocol (SRTP)", RFC 5764,
              DOI 10.17487/RFC5764, May 2010,
              <https://www.rfc-editor.org/info/rfc5764>.

   [RFC5929]  Altman, J., Williams, N., and L. Zhu, "Channel Bindings
              for TLS", RFC 5929, DOI 10.17487/RFC5929, July 2010,
              <https://www.rfc-editor.org/info/rfc5929>.

   [RFC6091]  Mavrogiannopoulos, N. and D. Gillmor, "Using OpenPGP Keys
              for Transport Layer Security (TLS) Authentication",
              RFC 6091, DOI 10.17487/RFC6091, February 2011,
              <https://www.rfc-editor.org/info/rfc6091>.

   [RFC6101]  Freier, A., Karlton, P., and P. Kocher, "The Secure
              Sockets Layer (SSL) Protocol Version 3.0", RFC 6101,
              DOI 10.17487/RFC6101, August 2011,
              <https://www.rfc-editor.org/info/rfc6101>.

   [RFC6176]  Turner, S. and T. Polk, "Prohibiting Secure Sockets Layer
              (SSL) Version 2.0", RFC 6176, DOI 10.17487/RFC6176,
              March 2011, <https://www.rfc-editor.org/info/rfc6176>.

   [RFC6347]  Rescorla, E. and N. Modadugu, "Datagram Transport Layer
              Security Version 1.2", RFC 6347, DOI 10.17487/RFC6347,
              January 2012, <https://www.rfc-editor.org/info/rfc6347>.

   [RFC6520]  Seggelmann, R., Tuexen, M., and M. Williams, "Transport
              Layer Security (TLS) and Datagram Transport Layer Security
              (DTLS) Heartbeat Extension", RFC 6520,
              DOI 10.17487/RFC6520, February 2012,
              <https://www.rfc-editor.org/info/rfc6520>.

   [RFC7230]  Fielding, R., Ed. and J. Reschke, Ed., "Hypertext Transfer
              Protocol (HTTP/1.1): Message Syntax and Routing",
              RFC 7230, DOI 10.17487/RFC7230, June 2014,
              <https://www.rfc-editor.org/info/rfc7230>.








Rescorla                     Standards Track                  [Page 117]

RFC 8446                           TLS                       August 2018


   [RFC7250]  Wouters, P., Ed., Tschofenig, H., Ed., Gilmore, J.,
              Weiler, S., and T. Kivinen, "Using Raw Public Keys in
              Transport Layer Security (TLS) and Datagram Transport
              Layer Security (DTLS)", RFC 7250, DOI 10.17487/RFC7250,
              June 2014, <https://www.rfc-editor.org/info/rfc7250>.

   [RFC7465]  Popov, A., "Prohibiting RC4 Cipher Suites", RFC 7465,
              DOI 10.17487/RFC7465, February 2015,
              <https://www.rfc-editor.org/info/rfc7465>.

   [RFC7568]  Barnes, R., Thomson, M., Pironti, A., and A. Langley,
              "Deprecating Secure Sockets Layer Version 3.0", RFC 7568,
              DOI 10.17487/RFC7568, June 2015,
              <https://www.rfc-editor.org/info/rfc7568>.

   [RFC7627]  Bhargavan, K., Ed., Delignat-Lavaud, A., Pironti, A.,
              Langley, A., and M. Ray, "Transport Layer Security (TLS)
              Session Hash and Extended Master Secret Extension",
              RFC 7627, DOI 10.17487/RFC7627, September 2015,
              <https://www.rfc-editor.org/info/rfc7627>.

   [RFC7685]  Langley, A., "A Transport Layer Security (TLS) ClientHello
              Padding Extension", RFC 7685, DOI 10.17487/RFC7685,
              October 2015, <https://www.rfc-editor.org/info/rfc7685>.

   [RFC7924]  Santesson, S. and H. Tschofenig, "Transport Layer Security
              (TLS) Cached Information Extension", RFC 7924,
              DOI 10.17487/RFC7924, July 2016,
              <https://www.rfc-editor.org/info/rfc7924>.

   [RFC8305]  Schinazi, D. and T. Pauly, "Happy Eyeballs Version 2:
              Better Connectivity Using Concurrency", RFC 8305,
              DOI 10.17487/RFC8305, December 2017,
              <https://www.rfc-editor.org/info/rfc8305>.

   [RFC8422]  Nir, Y., Josefsson, S., and M. Pegourie-Gonnard, "Elliptic
              Curve Cryptography (ECC) Cipher Suites for Transport Layer
              Security (TLS) Versions 1.2 and Earlier", RFC 8422,
              DOI 10.17487/RFC8422, August 2018,
              <https://www.rfc-editor.org/info/rfc8422>.

   [RFC8447]  Salowey, J. and S. Turner, "IANA Registry Updates for TLS
              and DTLS", RFC 8447, DOI 10.17487/RFC8447, August 2018,
              <https://www.rfc-editor.org/info/rfc8447>.

   [RFC8449]  Thomson, M., "Record Size Limit Extension for TLS",
              RFC 8449, DOI 10.17487/RFC8449, August 2018,
              <https://www.rfc-editor.org/info/rfc8449>.



Rescorla                     Standards Track                  [Page 118]

RFC 8446                           TLS                       August 2018


   [RSA]      Rivest, R., Shamir, A., and L. Adleman, "A Method for
              Obtaining Digital Signatures and Public-Key
              Cryptosystems", Communications of the ACM, Vol. 21 No. 2,
              pp. 120-126, DOI 10.1145/359340.359342, February 1978.

   [SIGMA]    Krawczyk, H., "SIGMA: The 'SIGn-and-MAc' Approach to
              Authenticated Diffie-Hellman and its Use in the IKE
              Protocols", Proceedings of CRYPTO 2003,
              DOI 10.1007/978-3-540-45146-4_24, August 2003.

   [SLOTH]    Bhargavan, K. and G. Leurent, "Transcript Collision
              Attacks: Breaking Authentication in TLS, IKE, and SSH",
              Network and Distributed System Security
              Symposium (NDSS 2016), DOI 10.14722/ndss.2016.23418,
              February 2016.

   [SSL2]     Hickman, K., "The SSL Protocol", February 1995.

   [TIMING]   Boneh, D. and D. Brumley, "Remote Timing Attacks Are
              Practical", USENIX Security Symposium, August 2003.

   [TLS13-TRACES]
              Thomson, M., "Example Handshake Traces for TLS 1.3", Work
              in Progress, draft-ietf-tls-tls13-vectors-06, July 2018.

   [X501]     ITU-T, "Information Technology - Open Systems
              Interconnection - The Directory: Models", ITU-T X.501,
              October 2016, <https://www.itu.int/rec/T-REC-X.501/en>.























Rescorla                     Standards Track                  [Page 119]

RFC 8446                           TLS                       August 2018


Appendix A.  State Machine

   This appendix provides a summary of the legal state transitions for
   the client and server handshakes.  State names (in all capitals,
   e.g., START) have no formal meaning but are provided for ease of
   comprehension.  Actions which are taken only in certain circumstances
   are indicated in [].  The notation "K_{send,recv} = foo" means "set
   the send/recv key to the given key".

A.1.  Client

                              START <----+
               Send ClientHello |        | Recv HelloRetryRequest
          [K_send = early data] |        |
                                v        |
           /                 WAIT_SH ----+
           |                    | Recv ServerHello
           |                    | K_recv = handshake
       Can |                    V
      send |                 WAIT_EE
     early |                    | Recv EncryptedExtensions
      data |           +--------+--------+
           |     Using |                 | Using certificate
           |       PSK |                 v
           |           |            WAIT_CERT_CR
           |           |        Recv |       | Recv CertificateRequest
           |           | Certificate |       v
           |           |             |    WAIT_CERT
           |           |             |       | Recv Certificate
           |           |             v       v
           |           |              WAIT_CV
           |           |                 | Recv CertificateVerify
           |           +> WAIT_FINISHED <+
           |                  | Recv Finished
           \                  | [Send EndOfEarlyData]
                              | K_send = handshake
                              | [Send Certificate [+ CertificateVerify]]
    Can send                  | Send Finished
    app data   -->            | K_send = K_recv = application
    after here                v
                          CONNECTED

   Note that with the transitions as shown above, clients may send
   alerts that derive from post-ServerHello messages in the clear or
   with the early data keys.  If clients need to send such alerts, they
   SHOULD first rekey to the handshake keys if possible.





Rescorla                     Standards Track                  [Page 120]

RFC 8446                           TLS                       August 2018


A.2.  Server

                              START <-----+
               Recv ClientHello |         | Send HelloRetryRequest
                                v         |
                             RECVD_CH ----+
                                | Select parameters
                                v
                             NEGOTIATED
                                | Send ServerHello
                                | K_send = handshake
                                | Send EncryptedExtensions
                                | [Send CertificateRequest]
 Can send                       | [Send Certificate + CertificateVerify]
 app data                       | Send Finished
 after   -->                    | K_send = application
 here                  +--------+--------+
              No 0-RTT |                 | 0-RTT
                       |                 |
   K_recv = handshake  |                 | K_recv = early data
 [Skip decrypt errors] |    +------> WAIT_EOED -+
                       |    |       Recv |      | Recv EndOfEarlyData
                       |    | early data |      | K_recv = handshake
                       |    +------------+      |
                       |                        |
                       +> WAIT_FLIGHT2 <--------+
                                |
                       +--------+--------+
               No auth |                 | Client auth
                       |                 |
                       |                 v
                       |             WAIT_CERT
                       |        Recv |       | Recv Certificate
                       |       empty |       v
                       | Certificate |    WAIT_CV
                       |             |       | Recv
                       |             v       | CertificateVerify
                       +-> WAIT_FINISHED <---+
                                | Recv Finished
                                | K_recv = application
                                v
                            CONNECTED









Rescorla                     Standards Track                  [Page 121]

RFC 8446                           TLS                       August 2018


Appendix B.  Protocol Data Structures and Constant Values

   This appendix provides the normative protocol types and the
   definitions for constants.  Values listed as "_RESERVED" were used in
   previous versions of TLS and are listed here for completeness.
   TLS 1.3 implementations MUST NOT send them but might receive them
   from older TLS implementations.

B.1.  Record Layer

      enum {
          invalid(0),
          change_cipher_spec(20),
          alert(21),
          handshake(22),
          application_data(23),
          heartbeat(24),  /* RFC 6520 */
          (255)
      } ContentType;

      struct {
          ContentType type;
          ProtocolVersion legacy_record_version;
          uint16 length;
          opaque fragment[TLSPlaintext.length];
      } TLSPlaintext;

      struct {
          opaque content[TLSPlaintext.length];
          ContentType type;
          uint8 zeros[length_of_padding];
      } TLSInnerPlaintext;

      struct {
          ContentType opaque_type = application_data; /* 23 */
          ProtocolVersion legacy_record_version = 0x0303; /* TLS v1.2 */
          uint16 length;
          opaque encrypted_record[TLSCiphertext.length];
      } TLSCiphertext;












Rescorla                     Standards Track                  [Page 122]

RFC 8446                           TLS                       August 2018


B.2.  Alert Messages

      enum { warning(1), fatal(2), (255) } AlertLevel;

      enum {
          close_notify(0),
          unexpected_message(10),
          bad_record_mac(20),
          decryption_failed_RESERVED(21),
          record_overflow(22),
          decompression_failure_RESERVED(30),
          handshake_failure(40),
          no_certificate_RESERVED(41),
          bad_certificate(42),
          unsupported_certificate(43),
          certificate_revoked(44),
          certificate_expired(45),
          certificate_unknown(46),
          illegal_parameter(47),
          unknown_ca(48),
          access_denied(49),
          decode_error(50),
          decrypt_error(51),
          export_restriction_RESERVED(60),
          protocol_version(70),
          insufficient_security(71),
          internal_error(80),
          inappropriate_fallback(86),
          user_canceled(90),
          no_renegotiation_RESERVED(100),
          missing_extension(109),
          unsupported_extension(110),
          certificate_unobtainable_RESERVED(111),
          unrecognized_name(112),
          bad_certificate_status_response(113),
          bad_certificate_hash_value_RESERVED(114),
          unknown_psk_identity(115),
          certificate_required(116),
          no_application_protocol(120),
          (255)
      } AlertDescription;

      struct {
          AlertLevel level;
          AlertDescription description;
      } Alert;





Rescorla                     Standards Track                  [Page 123]

RFC 8446                           TLS                       August 2018


B.3.  Handshake Protocol

      enum {
          hello_request_RESERVED(0),
          client_hello(1),
          server_hello(2),
          hello_verify_request_RESERVED(3),
          new_session_ticket(4),
          end_of_early_data(5),
          hello_retry_request_RESERVED(6),
          encrypted_extensions(8),
          certificate(11),
          server_key_exchange_RESERVED(12),
          certificate_request(13),
          server_hello_done_RESERVED(14),
          certificate_verify(15),
          client_key_exchange_RESERVED(16),
          finished(20),
          certificate_url_RESERVED(21),
          certificate_status_RESERVED(22),
          supplemental_data_RESERVED(23),
          key_update(24),
          message_hash(254),
          (255)
      } HandshakeType;

      struct {
          HandshakeType msg_type;    /* handshake type */
          uint24 length;             /* bytes in message */
          select (Handshake.msg_type) {
              case client_hello:          ClientHello;
              case server_hello:          ServerHello;
              case end_of_early_data:     EndOfEarlyData;
              case encrypted_extensions:  EncryptedExtensions;
              case certificate_request:   CertificateRequest;
              case certificate:           Certificate;
              case certificate_verify:    CertificateVerify;
              case finished:              Finished;
              case new_session_ticket:    NewSessionTicket;
              case key_update:            KeyUpdate;
          };
      } Handshake;









Rescorla                     Standards Track                  [Page 124]

RFC 8446                           TLS                       August 2018


B.3.1.  Key Exchange Messages

    uint16 ProtocolVersion;
    opaque Random[32];

    uint8 CipherSuite[2];    /* Cryptographic suite selector */

    struct {
        ProtocolVersion legacy_version = 0x0303;    /* TLS v1.2 */
        Random random;
        opaque legacy_session_id<0..32>;
        CipherSuite cipher_suites<2..2^16-2>;
        opaque legacy_compression_methods<1..2^8-1>;
        Extension extensions<8..2^16-1>;
    } ClientHello;

    struct {
        ProtocolVersion legacy_version = 0x0303;    /* TLS v1.2 */
        Random random;
        opaque legacy_session_id_echo<0..32>;
        CipherSuite cipher_suite;
        uint8 legacy_compression_method = 0;
        Extension extensions<6..2^16-1>;
    } ServerHello;



























Rescorla                     Standards Track                  [Page 125]

RFC 8446                           TLS                       August 2018


    struct {
        ExtensionType extension_type;
        opaque extension_data<0..2^16-1>;
    } Extension;

    enum {
        server_name(0),                             /* RFC 6066 */
        max_fragment_length(1),                     /* RFC 6066 */
        status_request(5),                          /* RFC 6066 */
        supported_groups(10),                       /* RFC 8422, 7919 */
        signature_algorithms(13),                   /* RFC 8446 */
        use_srtp(14),                               /* RFC 5764 */
        heartbeat(15),                              /* RFC 6520 */
        application_layer_protocol_negotiation(16), /* RFC 7301 */
        signed_certificate_timestamp(18),           /* RFC 6962 */
        client_certificate_type(19),                /* RFC 7250 */
        server_certificate_type(20),                /* RFC 7250 */
        padding(21),                                /* RFC 7685 */
        RESERVED(40),                               /* Used but never
                                                       assigned */
        pre_shared_key(41),                         /* RFC 8446 */
        early_data(42),                             /* RFC 8446 */
        supported_versions(43),                     /* RFC 8446 */
        cookie(44),                                 /* RFC 8446 */
        psk_key_exchange_modes(45),                 /* RFC 8446 */
        RESERVED(46),                               /* Used but never
                                                       assigned */
        certificate_authorities(47),                /* RFC 8446 */
        oid_filters(48),                            /* RFC 8446 */
        post_handshake_auth(49),                    /* RFC 8446 */
        signature_algorithms_cert(50),              /* RFC 8446 */
        key_share(51),                              /* RFC 8446 */
        (65535)
    } ExtensionType;

    struct {
        NamedGroup group;
        opaque key_exchange<1..2^16-1>;
    } KeyShareEntry;

    struct {
        KeyShareEntry client_shares<0..2^16-1>;
    } KeyShareClientHello;

    struct {
        NamedGroup selected_group;
    } KeyShareHelloRetryRequest;




Rescorla                     Standards Track                  [Page 126]

RFC 8446                           TLS                       August 2018


    struct {
        KeyShareEntry server_share;
    } KeyShareServerHello;

    struct {
        uint8 legacy_form = 4;
        opaque X[coordinate_length];
        opaque Y[coordinate_length];
    } UncompressedPointRepresentation;

    enum { psk_ke(0), psk_dhe_ke(1), (255) } PskKeyExchangeMode;

    struct {
        PskKeyExchangeMode ke_modes<1..255>;
    } PskKeyExchangeModes;

    struct {} Empty;

    struct {
        select (Handshake.msg_type) {
            case new_session_ticket:   uint32 max_early_data_size;
            case client_hello:         Empty;
            case encrypted_extensions: Empty;
        };
    } EarlyDataIndication;

    struct {
        opaque identity<1..2^16-1>;
        uint32 obfuscated_ticket_age;
    } PskIdentity;

    opaque PskBinderEntry<32..255>;

    struct {
        PskIdentity identities<7..2^16-1>;
        PskBinderEntry binders<33..2^16-1>;
    } OfferedPsks;

    struct {
        select (Handshake.msg_type) {
            case client_hello: OfferedPsks;
            case server_hello: uint16 selected_identity;
        };
    } PreSharedKeyExtension;







Rescorla                     Standards Track                  [Page 127]

RFC 8446                           TLS                       August 2018


B.3.1.1.  Version Extension

      struct {
          select (Handshake.msg_type) {
              case client_hello:
                   ProtocolVersion versions<2..254>;

              case server_hello: /* and HelloRetryRequest */
                   ProtocolVersion selected_version;
          };
      } SupportedVersions;

B.3.1.2.  Cookie Extension

      struct {
          opaque cookie<1..2^16-1>;
      } Cookie;


































Rescorla                     Standards Track                  [Page 128]

RFC 8446                           TLS                       August 2018


B.3.1.3.  Signature Algorithm Extension

      enum {
          /* RSASSA-PKCS1-v1_5 algorithms */
          rsa_pkcs1_sha256(0x0401),
          rsa_pkcs1_sha384(0x0501),
          rsa_pkcs1_sha512(0x0601),

          /* ECDSA algorithms */
          ecdsa_secp256r1_sha256(0x0403),
          ecdsa_secp384r1_sha384(0x0503),
          ecdsa_secp521r1_sha512(0x0603),

          /* RSASSA-PSS algorithms with public key OID rsaEncryption */
          rsa_pss_rsae_sha256(0x0804),
          rsa_pss_rsae_sha384(0x0805),
          rsa_pss_rsae_sha512(0x0806),

          /* EdDSA algorithms */
          ed25519(0x0807),
          ed448(0x0808),

          /* RSASSA-PSS algorithms with public key OID RSASSA-PSS */
          rsa_pss_pss_sha256(0x0809),
          rsa_pss_pss_sha384(0x080a),
          rsa_pss_pss_sha512(0x080b),

          /* Legacy algorithms */
          rsa_pkcs1_sha1(0x0201),
          ecdsa_sha1(0x0203),

          /* Reserved Code Points */
          obsolete_RESERVED(0x0000..0x0200),
          dsa_sha1_RESERVED(0x0202),
          obsolete_RESERVED(0x0204..0x0400),
          dsa_sha256_RESERVED(0x0402),
          obsolete_RESERVED(0x0404..0x0500),
          dsa_sha384_RESERVED(0x0502),
          obsolete_RESERVED(0x0504..0x0600),
          dsa_sha512_RESERVED(0x0602),
          obsolete_RESERVED(0x0604..0x06FF),
          private_use(0xFE00..0xFFFF),
          (0xFFFF)
      } SignatureScheme;

      struct {
          SignatureScheme supported_signature_algorithms<2..2^16-2>;
      } SignatureSchemeList;



Rescorla                     Standards Track                  [Page 129]

RFC 8446                           TLS                       August 2018


B.3.1.4.  Supported Groups Extension

      enum {
          unallocated_RESERVED(0x0000),

          /* Elliptic Curve Groups (ECDHE) */
          obsolete_RESERVED(0x0001..0x0016),
          secp256r1(0x0017), secp384r1(0x0018), secp521r1(0x0019),
          obsolete_RESERVED(0x001A..0x001C),
          x25519(0x001D), x448(0x001E),

          /* Finite Field Groups (DHE) */
          ffdhe2048(0x0100), ffdhe3072(0x0101), ffdhe4096(0x0102),
          ffdhe6144(0x0103), ffdhe8192(0x0104),

          /* Reserved Code Points */
          ffdhe_private_use(0x01FC..0x01FF),
          ecdhe_private_use(0xFE00..0xFEFF),
          obsolete_RESERVED(0xFF01..0xFF02),
          (0xFFFF)
      } NamedGroup;

      struct {
          NamedGroup named_group_list<2..2^16-1>;
      } NamedGroupList;

   Values within "obsolete_RESERVED" ranges are used in previous
   versions of TLS and MUST NOT be offered or negotiated by TLS 1.3
   implementations.  The obsolete curves have various known/theoretical
   weaknesses or have had very little usage, in some cases only due to
   unintentional server configuration issues.  They are no longer
   considered appropriate for general use and should be assumed to be
   potentially unsafe.  The set of curves specified here is sufficient
   for interoperability with all currently deployed and properly
   configured TLS implementations.
















Rescorla                     Standards Track                  [Page 130]

RFC 8446                           TLS                       August 2018


B.3.2.  Server Parameters Messages

      opaque DistinguishedName<1..2^16-1>;

      struct {
          DistinguishedName authorities<3..2^16-1>;
      } CertificateAuthoritiesExtension;

      struct {
          opaque certificate_extension_oid<1..2^8-1>;
          opaque certificate_extension_values<0..2^16-1>;
      } OIDFilter;

      struct {
          OIDFilter filters<0..2^16-1>;
      } OIDFilterExtension;

      struct {} PostHandshakeAuth;

      struct {
          Extension extensions<0..2^16-1>;
      } EncryptedExtensions;

      struct {
          opaque certificate_request_context<0..2^8-1>;
          Extension extensions<2..2^16-1>;
      } CertificateRequest;
























Rescorla                     Standards Track                  [Page 131]

RFC 8446                           TLS                       August 2018


B.3.3.  Authentication Messages

      enum {
          X509(0),
          OpenPGP_RESERVED(1),
          RawPublicKey(2),
          (255)
      } CertificateType;

      struct {
          select (certificate_type) {
              case RawPublicKey:
                /* From RFC 7250 ASN.1_subjectPublicKeyInfo */
                opaque ASN1_subjectPublicKeyInfo<1..2^24-1>;

              case X509:
                opaque cert_data<1..2^24-1>;
          };
          Extension extensions<0..2^16-1>;
      } CertificateEntry;

      struct {
          opaque certificate_request_context<0..2^8-1>;
          CertificateEntry certificate_list<0..2^24-1>;
      } Certificate;

      struct {
          SignatureScheme algorithm;
          opaque signature<0..2^16-1>;
      } CertificateVerify;

      struct {
          opaque verify_data[Hash.length];
      } Finished;

B.3.4.  Ticket Establishment

      struct {
          uint32 ticket_lifetime;
          uint32 ticket_age_add;
          opaque ticket_nonce<0..255>;
          opaque ticket<1..2^16-1>;
          Extension extensions<0..2^16-2>;
      } NewSessionTicket;







Rescorla                     Standards Track                  [Page 132]

RFC 8446                           TLS                       August 2018


B.3.5.  Updating Keys

      struct {} EndOfEarlyData;

      enum {
          update_not_requested(0), update_requested(1), (255)
      } KeyUpdateRequest;

      struct {
          KeyUpdateRequest request_update;
      } KeyUpdate;

B.4.  Cipher Suites

   A symmetric cipher suite defines the pair of the AEAD algorithm and
   hash algorithm to be used with HKDF.  Cipher suite names follow the
   naming convention:

      CipherSuite TLS_AEAD_HASH = VALUE;

      +-----------+------------------------------------------------+
      | Component | Contents                                       |
      +-----------+------------------------------------------------+
      | TLS       | The string "TLS"                               |
      |           |                                                |
      | AEAD      | The AEAD algorithm used for record protection  |
      |           |                                                |
      | HASH      | The hash algorithm used with HKDF              |
      |           |                                                |
      | VALUE     | The two-byte ID assigned for this cipher suite |
      +-----------+------------------------------------------------+

   This specification defines the following cipher suites for use with
   TLS 1.3.

              +------------------------------+-------------+
              | Description                  | Value       |
              +------------------------------+-------------+
              | TLS_AES_128_GCM_SHA256       | {0x13,0x01} |
              |                              |             |
              | TLS_AES_256_GCM_SHA384       | {0x13,0x02} |
              |                              |             |
              | TLS_CHACHA20_POLY1305_SHA256 | {0x13,0x03} |
              |                              |             |
              | TLS_AES_128_CCM_SHA256       | {0x13,0x04} |
              |                              |             |
              | TLS_AES_128_CCM_8_SHA256     | {0x13,0x05} |
              +------------------------------+-------------+



Rescorla                     Standards Track                  [Page 133]

RFC 8446                           TLS                       August 2018


   The corresponding AEAD algorithms AEAD_AES_128_GCM, AEAD_AES_256_GCM,
   and AEAD_AES_128_CCM are defined in [RFC5116].
   AEAD_CHACHA20_POLY1305 is defined in [RFC8439].  AEAD_AES_128_CCM_8
   is defined in [RFC6655].  The corresponding hash algorithms are
   defined in [SHS].

   Although TLS 1.3 uses the same cipher suite space as previous
   versions of TLS, TLS 1.3 cipher suites are defined differently, only
   specifying the symmetric ciphers, and cannot be used for TLS 1.2.
   Similarly, cipher suites for TLS 1.2 and lower cannot be used with
   TLS 1.3.

   New cipher suite values are assigned by IANA as described in
   Section 11.

Appendix C.  Implementation Notes

   The TLS protocol cannot prevent many common security mistakes.  This
   appendix provides several recommendations to assist implementors.
   [TLS13-TRACES] provides test vectors for TLS 1.3 handshakes.

C.1.  Random Number Generation and Seeding

   TLS requires a cryptographically secure pseudorandom number generator
   (CSPRNG).  In most cases, the operating system provides an
   appropriate facility such as /dev/urandom, which should be used
   absent other (e.g., performance) concerns.  It is RECOMMENDED to use
   an existing CSPRNG implementation in preference to crafting a new
   one.  Many adequate cryptographic libraries are already available
   under favorable license terms.  Should those prove unsatisfactory,
   [RFC4086] provides guidance on the generation of random values.

   TLS uses random values (1) in public protocol fields such as the
   public Random values in the ClientHello and ServerHello and (2) to
   generate keying material.  With a properly functioning CSPRNG, this
   does not present a security problem, as it is not feasible to
   determine the CSPRNG state from its output.  However, with a broken
   CSPRNG, it may be possible for an attacker to use the public output
   to determine the CSPRNG internal state and thereby predict the keying
   material, as documented in [CHECKOWAY].  Implementations can provide
   extra security against this form of attack by using separate CSPRNGs
   to generate public and private values.









Rescorla                     Standards Track                  [Page 134]

RFC 8446                           TLS                       August 2018


C.2.  Certificates and Authentication

   Implementations are responsible for verifying the integrity of
   certificates and should generally support certificate revocation
   messages.  Absent a specific indication from an application profile,
   certificates should always be verified to ensure proper signing by a
   trusted certificate authority (CA).  The selection and addition of
   trust anchors should be done very carefully.  Users should be able to
   view information about the certificate and trust anchor.
   Applications SHOULD also enforce minimum and maximum key sizes.  For
   example, certification paths containing keys or signatures weaker
   than 2048-bit RSA or 224-bit ECDSA are not appropriate for secure
   applications.

C.3.  Implementation Pitfalls

   Implementation experience has shown that certain parts of earlier TLS
   specifications are not easy to understand and have been a source of
   interoperability and security problems.  Many of these areas have
   been clarified in this document, but this appendix contains a short
   list of the most important things that require special attention from
   implementors.

   TLS protocol issues:

   -  Do you correctly handle handshake messages that are fragmented to
      multiple TLS records (see Section 5.1)?  Do you correctly handle
      corner cases like a ClientHello that is split into several small
      fragments?  Do you fragment handshake messages that exceed the
      maximum fragment size?  In particular, the Certificate and
      CertificateRequest handshake messages can be large enough to
      require fragmentation.

   -  Do you ignore the TLS record layer version number in all
      unencrypted TLS records (see Appendix D)?

   -  Have you ensured that all support for SSL, RC4, EXPORT ciphers,
      and MD5 (via the "signature_algorithms" extension) is completely
      removed from all possible configurations that support TLS 1.3 or
      later, and that attempts to use these obsolete capabilities fail
      correctly (see Appendix D)?

   -  Do you handle TLS extensions in ClientHellos correctly, including
      unknown extensions?







Rescorla                     Standards Track                  [Page 135]

RFC 8446                           TLS                       August 2018


   -  When the server has requested a client certificate but no suitable
      certificate is available, do you correctly send an empty
      Certificate message, instead of omitting the whole message (see
      Section 4.4.2)?

   -  When processing the plaintext fragment produced by AEAD-Decrypt
      and scanning from the end for the ContentType, do you avoid
      scanning past the start of the cleartext in the event that the
      peer has sent a malformed plaintext of all zeros?

   -  Do you properly ignore unrecognized cipher suites (Section 4.1.2),
      hello extensions (Section 4.2), named groups (Section 4.2.7), key
      shares (Section 4.2.8), supported versions (Section 4.2.1), and
      signature algorithms (Section 4.2.3) in the ClientHello?

   -  As a server, do you send a HelloRetryRequest to clients which
      support a compatible (EC)DHE group but do not predict it in the
      "key_share" extension?  As a client, do you correctly handle a
      HelloRetryRequest from the server?

   Cryptographic details:

   -  What countermeasures do you use to prevent timing attacks
      [TIMING]?

   -  When using Diffie-Hellman key exchange, do you correctly preserve
      leading zero bytes in the negotiated key (see Section 7.4.1)?

   -  Does your TLS client check that the Diffie-Hellman parameters sent
      by the server are acceptable (see Section 4.2.8.1)?

   -  Do you use a strong and, most importantly, properly seeded random
      number generator (see Appendix C.1) when generating Diffie-Hellman
      private values, the ECDSA "k" parameter, and other security-
      critical values?  It is RECOMMENDED that implementations implement
      "deterministic ECDSA" as specified in [RFC6979].

   -  Do you zero-pad Diffie-Hellman public key values and shared
      secrets to the group size (see Section 4.2.8.1 and Section 7.4.1)?

   -  Do you verify signatures after making them, to protect against
      RSA-CRT key leaks [FW15]?









Rescorla                     Standards Track                  [Page 136]

RFC 8446                           TLS                       August 2018


C.4.  Client Tracking Prevention

   Clients SHOULD NOT reuse a ticket for multiple connections.  Reuse of
   a ticket allows passive observers to correlate different connections.
   Servers that issue tickets SHOULD offer at least as many tickets as
   the number of connections that a client might use; for example, a web
   browser using HTTP/1.1 [RFC7230] might open six connections to a
   server.  Servers SHOULD issue new tickets with every connection.
   This ensures that clients are always able to use a new ticket when
   creating a new connection.

C.5.  Unauthenticated Operation

   Previous versions of TLS offered explicitly unauthenticated cipher
   suites based on anonymous Diffie-Hellman.  These modes have been
   deprecated in TLS 1.3.  However, it is still possible to negotiate
   parameters that do not provide verifiable server authentication by
   several methods, including:

   -  Raw public keys [RFC7250].

   -  Using a public key contained in a certificate but without
      validation of the certificate chain or any of its contents.

   Either technique used alone is vulnerable to man-in-the-middle
   attacks and therefore unsafe for general use.  However, it is also
   possible to bind such connections to an external authentication
   mechanism via out-of-band validation of the server's public key,
   trust on first use, or a mechanism such as channel bindings (though
   the channel bindings described in [RFC5929] are not defined for
   TLS 1.3).  If no such mechanism is used, then the connection has no
   protection against active man-in-the-middle attack; applications
   MUST NOT use TLS in such a way absent explicit configuration or a
   specific application profile.

















Rescorla                     Standards Track                  [Page 137]

RFC 8446                           TLS                       August 2018


Appendix D.  Backward Compatibility

   The TLS protocol provides a built-in mechanism for version
   negotiation between endpoints potentially supporting different
   versions of TLS.

   TLS 1.x and SSL 3.0 use compatible ClientHello messages.  Servers can
   also handle clients trying to use future versions of TLS as long as
   the ClientHello format remains compatible and there is at least one
   protocol version supported by both the client and the server.

   Prior versions of TLS used the record layer version number
   (TLSPlaintext.legacy_record_version and
   TLSCiphertext.legacy_record_version) for various purposes.  As of
   TLS 1.3, this field is deprecated.  The value of
   TLSPlaintext.legacy_record_version MUST be ignored by all
   implementations.  The value of TLSCiphertext.legacy_record_version is
   included in the additional data for deprotection but MAY otherwise be
   ignored or MAY be validated to match the fixed constant value.
   Version negotiation is performed using only the handshake versions
   (ClientHello.legacy_version and ServerHello.legacy_version, as well
   as the ClientHello, HelloRetryRequest, and ServerHello
   "supported_versions" extensions).  In order to maximize
   interoperability with older endpoints, implementations that negotiate
   the use of TLS 1.0-1.2 SHOULD set the record layer version number to
   the negotiated version for the ServerHello and all records
   thereafter.

   For maximum compatibility with previously non-standard behavior and
   misconfigured deployments, all implementations SHOULD support
   validation of certification paths based on the expectations in this
   document, even when handling prior TLS versions' handshakes (see
   Section 4.4.2.2).

   TLS 1.2 and prior supported an "Extended Master Secret" [RFC7627]
   extension which digested large parts of the handshake transcript into
   the master secret.  Because TLS 1.3 always hashes in the transcript
   up to the server Finished, implementations which support both TLS 1.3
   and earlier versions SHOULD indicate the use of the Extended Master
   Secret extension in their APIs whenever TLS 1.3 is used.











Rescorla                     Standards Track                  [Page 138]

RFC 8446                           TLS                       August 2018


D.1.  Negotiating with an Older Server

   A TLS 1.3 client who wishes to negotiate with servers that do not
   support TLS 1.3 will send a normal TLS 1.3 ClientHello containing
   0x0303 (TLS 1.2) in ClientHello.legacy_version but with the correct
   version(s) in the "supported_versions" extension.  If the server does
   not support TLS 1.3, it will respond with a ServerHello containing an
   older version number.  If the client agrees to use this version, the
   negotiation will proceed as appropriate for the negotiated protocol.
   A client using a ticket for resumption SHOULD initiate the connection
   using the version that was previously negotiated.

   Note that 0-RTT data is not compatible with older servers and
   SHOULD NOT be sent absent knowledge that the server supports TLS 1.3.
   See Appendix D.3.

   If the version chosen by the server is not supported by the client
   (or is not acceptable), the client MUST abort the handshake with a
   "protocol_version" alert.

   Some legacy server implementations are known to not implement the TLS
   specification properly and might abort connections upon encountering
   TLS extensions or versions which they are not aware of.
   Interoperability with buggy servers is a complex topic beyond the
   scope of this document.  Multiple connection attempts may be required
   in order to negotiate a backward-compatible connection; however, this
   practice is vulnerable to downgrade attacks and is NOT RECOMMENDED.

D.2.  Negotiating with an Older Client

   A TLS server can also receive a ClientHello indicating a version
   number smaller than its highest supported version.  If the
   "supported_versions" extension is present, the server MUST negotiate
   using that extension as described in Section 4.2.1.  If the
   "supported_versions" extension is not present, the server MUST
   negotiate the minimum of ClientHello.legacy_version and TLS 1.2.  For
   example, if the server supports TLS 1.0, 1.1, and 1.2, and
   legacy_version is TLS 1.0, the server will proceed with a TLS 1.0
   ServerHello.  If the "supported_versions" extension is absent and the
   server only supports versions greater than
   ClientHello.legacy_version, the server MUST abort the handshake with
   a "protocol_version" alert.

   Note that earlier versions of TLS did not clearly specify the record
   layer version number value in all cases
   (TLSPlaintext.legacy_record_version).  Servers will receive various
   TLS 1.x versions in this field, but its value MUST always be ignored.




Rescorla                     Standards Track                  [Page 139]

RFC 8446                           TLS                       August 2018


D.3.  0-RTT Backward Compatibility

   0-RTT data is not compatible with older servers.  An older server
   will respond to the ClientHello with an older ServerHello, but it
   will not correctly skip the 0-RTT data and will fail to complete the
   handshake.  This can cause issues when a client attempts to use
   0-RTT, particularly against multi-server deployments.  For example, a
   deployment could deploy TLS 1.3 gradually with some servers
   implementing TLS 1.3 and some implementing TLS 1.2, or a TLS 1.3
   deployment could be downgraded to TLS 1.2.

   A client that attempts to send 0-RTT data MUST fail a connection if
   it receives a ServerHello with TLS 1.2 or older.  It can then retry
   the connection with 0-RTT disabled.  To avoid a downgrade attack, the
   client SHOULD NOT disable TLS 1.3, only 0-RTT.

   To avoid this error condition, multi-server deployments SHOULD ensure
   a uniform and stable deployment of TLS 1.3 without 0-RTT prior to
   enabling 0-RTT.

D.4.  Middlebox Compatibility Mode

   Field measurements [Ben17a] [Ben17b] [Res17a] [Res17b] have found
   that a significant number of middleboxes misbehave when a TLS
   client/server pair negotiates TLS 1.3.  Implementations can increase
   the chance of making connections through those middleboxes by making
   the TLS 1.3 handshake look more like a TLS 1.2 handshake:

   -  The client always provides a non-empty session ID in the
      ClientHello, as described in the legacy_session_id section of
      Section 4.1.2.

   -  If not offering early data, the client sends a dummy
      change_cipher_spec record (see the third paragraph of Section 5)
      immediately before its second flight.  This may either be before
      its second ClientHello or before its encrypted handshake flight.
      If offering early data, the record is placed immediately after the
      first ClientHello.

   -  The server sends a dummy change_cipher_spec record immediately
      after its first handshake message.  This may either be after a
      ServerHello or a HelloRetryRequest.

   When put together, these changes make the TLS 1.3 handshake resemble
   TLS 1.2 session resumption, which improves the chance of successfully
   connecting through middleboxes.  This "compatibility mode" is
   partially negotiated: the client can opt to provide a session ID or
   not, and the server has to echo it.  Either side can send



Rescorla                     Standards Track                  [Page 140]

RFC 8446                           TLS                       August 2018


   change_cipher_spec at any time during the handshake, as they must be
   ignored by the peer, but if the client sends a non-empty session ID,
   the server MUST send the change_cipher_spec as described in this
   appendix.

D.5.  Security Restrictions Related to Backward Compatibility

   Implementations negotiating the use of older versions of TLS SHOULD
   prefer forward secret and AEAD cipher suites, when available.

   The security of RC4 cipher suites is considered insufficient for the
   reasons cited in [RFC7465].  Implementations MUST NOT offer or
   negotiate RC4 cipher suites for any version of TLS for any reason.

   Old versions of TLS permitted the use of very low strength ciphers.
   Ciphers with a strength less than 112 bits MUST NOT be offered or
   negotiated for any version of TLS for any reason.

   The security of SSL 3.0 [RFC6101] is considered insufficient for the
   reasons enumerated in [RFC7568], and it MUST NOT be negotiated for
   any reason.

   The security of SSL 2.0 [SSL2] is considered insufficient for the
   reasons enumerated in [RFC6176], and it MUST NOT be negotiated for
   any reason.

   Implementations MUST NOT send an SSL version 2.0 compatible
   CLIENT-HELLO.  Implementations MUST NOT negotiate TLS 1.3 or later
   using an SSL version 2.0 compatible CLIENT-HELLO.  Implementations
   are NOT RECOMMENDED to accept an SSL version 2.0 compatible
   CLIENT-HELLO in order to negotiate older versions of TLS.

   Implementations MUST NOT send a ClientHello.legacy_version or
   ServerHello.legacy_version set to 0x0300 or less.  Any endpoint
   receiving a Hello message with ClientHello.legacy_version or
   ServerHello.legacy_version set to 0x0300 MUST abort the handshake
   with a "protocol_version" alert.

   Implementations MUST NOT send any records with a version less than
   0x0300.  Implementations SHOULD NOT accept any records with a version
   less than 0x0300 (but may inadvertently do so if the record version
   number is ignored completely).

   Implementations MUST NOT use the Truncated HMAC extension, defined in
   Section 7 of [RFC6066], as it is not applicable to AEAD algorithms
   and has been shown to be insecure in some scenarios.





Rescorla                     Standards Track                  [Page 141]

RFC 8446                           TLS                       August 2018


Appendix E.  Overview of Security Properties

   A complete security analysis of TLS is outside the scope of this
   document.  In this appendix, we provide an informal description of
   the desired properties as well as references to more detailed work in
   the research literature which provides more formal definitions.

   We cover properties of the handshake separately from those of the
   record layer.

E.1.  Handshake

   The TLS handshake is an Authenticated Key Exchange (AKE) protocol
   which is intended to provide both one-way authenticated (server-only)
   and mutually authenticated (client and server) functionality.  At the
   completion of the handshake, each side outputs its view of the
   following values:

   -  A set of "session keys" (the various secrets derived from the
      master secret) from which can be derived a set of working keys.

   -  A set of cryptographic parameters (algorithms, etc.).

   -  The identities of the communicating parties.

   We assume the attacker to be an active network attacker, which means
   it has complete control over the network used to communicate between
   the parties [RFC3552].  Even under these conditions, the handshake
   should provide the properties listed below.  Note that these
   properties are not necessarily independent, but reflect the protocol
   consumers' needs.

   Establishing the same session keys:  The handshake needs to output
      the same set of session keys on both sides of the handshake,
      provided that it completes successfully on each endpoint (see
      [CK01], Definition 1, part 1).

   Secrecy of the session keys:  The shared session keys should be known
      only to the communicating parties and not to the attacker (see
      [CK01], Definition 1, part 2).  Note that in a unilaterally
      authenticated connection, the attacker can establish its own
      session keys with the server, but those session keys are distinct
      from those established by the client.

   Peer authentication:  The client's view of the peer identity should
      reflect the server's identity.  If the client is authenticated,
      the server's view of the peer identity should match the client's
      identity.



Rescorla                     Standards Track                  [Page 142]

RFC 8446                           TLS                       August 2018


   Uniqueness of the session keys:  Any two distinct handshakes should
      produce distinct, unrelated session keys.  Individual session keys
      produced by a handshake should also be distinct and independent.

   Downgrade protection:  The cryptographic parameters should be the
      same on both sides and should be the same as if the peers had been
      communicating in the absence of an attack (see [BBFGKZ16],
      Definitions 8 and 9).

   Forward secret with respect to long-term keys:  If the long-term
      keying material (in this case the signature keys in certificate-
      based authentication modes or the external/resumption PSK in PSK
      with (EC)DHE modes) is compromised after the handshake is
      complete, this does not compromise the security of the session key
      (see [DOW92]), as long as the session key itself has been erased.
      The forward secrecy property is not satisfied when PSK is used in
      the "psk_ke" PskKeyExchangeMode.

   Key Compromise Impersonation (KCI) resistance:  In a mutually
      authenticated connection with certificates, compromising the
      long-term secret of one actor should not break that actor's
      authentication of their peer in the given connection (see
      [HGFS15]).  For example, if a client's signature key is
      compromised, it should not be possible to impersonate arbitrary
      servers to that client in subsequent handshakes.

   Protection of endpoint identities:  The server's identity
      (certificate) should be protected against passive attackers.  The
      client's identity should be protected against both passive and
      active attackers.

   Informally, the signature-based modes of TLS 1.3 provide for the
   establishment of a unique, secret, shared key established by an
   (EC)DHE key exchange and authenticated by the server's signature over
   the handshake transcript, as well as tied to the server's identity by
   a MAC.  If the client is authenticated by a certificate, it also
   signs over the handshake transcript and provides a MAC tied to both
   identities.  [SIGMA] describes the design and analysis of this type
   of key exchange protocol.  If fresh (EC)DHE keys are used for each
   connection, then the output keys are forward secret.

   The external PSK and resumption PSK bootstrap from a long-term shared
   secret into a unique per-connection set of short-term session keys.
   This secret may have been established in a previous handshake.  If
   PSK with (EC)DHE key establishment is used, these session keys will
   also be forward secret.  The resumption PSK has been designed so that
   the resumption master secret computed by connection N and needed to
   form connection N+1 is separate from the traffic keys used by



Rescorla                     Standards Track                  [Page 143]

RFC 8446                           TLS                       August 2018


   connection N, thus providing forward secrecy between the connections.
   In addition, if multiple tickets are established on the same
   connection, they are associated with different keys, so compromise of
   the PSK associated with one ticket does not lead to the compromise of
   connections established with PSKs associated with other tickets.
   This property is most interesting if tickets are stored in a database
   (and so can be deleted) rather than if they are self-encrypted.

   The PSK binder value forms a binding between a PSK and the current
   handshake, as well as between the session where the PSK was
   established and the current session.  This binding transitively
   includes the original handshake transcript, because that transcript
   is digested into the values which produce the resumption master
   secret.  This requires that both the KDF used to produce the
   resumption master secret and the MAC used to compute the binder be
   collision resistant.  See Appendix E.1.1 for more on this.  Note: The
   binder does not cover the binder values from other PSKs, though they
   are included in the Finished MAC.

   TLS does not currently permit the server to send a
   certificate_request message in non-certificate-based handshakes
   (e.g., PSK).  If this restriction were to be relaxed in future, the
   client's signature would not cover the server's certificate directly.
   However, if the PSK was established through a NewSessionTicket, the
   client's signature would transitively cover the server's certificate
   through the PSK binder.  [PSK-FINISHED] describes a concrete attack
   on constructions that do not bind to the server's certificate (see
   also [Kraw16]).  It is unsafe to use certificate-based client
   authentication when the client might potentially share the same
   PSK/key-id pair with two different endpoints.  Implementations
   MUST NOT combine external PSKs with certificate-based authentication
   of either the client or the server unless negotiated by some
   extension.

   If an exporter is used, then it produces values which are unique and
   secret (because they are generated from a unique session key).
   Exporters computed with different labels and contexts are
   computationally independent, so it is not feasible to compute one
   from another or the session secret from the exported value.
   Note: Exporters can produce arbitrary-length values; if exporters are
   to be used as channel bindings, the exported value MUST be large
   enough to provide collision resistance.  The exporters provided in
   TLS 1.3 are derived from the same Handshake Contexts as the early
   traffic keys and the application traffic keys, respectively, and thus
   have similar security properties.  Note that they do not include the
   client's certificate; future applications which wish to bind to the
   client's certificate may need to define a new exporter that includes
   the full handshake transcript.



Rescorla                     Standards Track                  [Page 144]

RFC 8446                           TLS                       August 2018


   For all handshake modes, the Finished MAC (and, where present, the
   signature) prevents downgrade attacks.  In addition, the use of
   certain bytes in the random nonces as described in Section 4.1.3
   allows the detection of downgrade to previous TLS versions.  See
   [BBFGKZ16] for more details on TLS 1.3 and downgrade.

   As soon as the client and the server have exchanged enough
   information to establish shared keys, the remainder of the handshake
   is encrypted, thus providing protection against passive attackers,
   even if the computed shared key is not authenticated.  Because the
   server authenticates before the client, the client can ensure that if
   it authenticates to the server, it only reveals its identity to an
   authenticated server.  Note that implementations must use the
   provided record-padding mechanism during the handshake to avoid
   leaking information about the identities due to length.  The client's
   proposed PSK identities are not encrypted, nor is the one that the
   server selects.

E.1.1.  Key Derivation and HKDF

   Key derivation in TLS 1.3 uses HKDF as defined in [RFC5869] and its
   two components, HKDF-Extract and HKDF-Expand.  The full rationale for
   the HKDF construction can be found in [Kraw10] and the rationale for
   the way it is used in TLS 1.3 in [KW16].  Throughout this document,
   each application of HKDF-Extract is followed by one or more
   invocations of HKDF-Expand.  This ordering should always be followed
   (including in future revisions of this document); in particular, one
   SHOULD NOT use an output of HKDF-Extract as an input to another
   application of HKDF-Extract without an HKDF-Expand in between.
   Multiple applications of HKDF-Expand to some of the same inputs are
   allowed as long as these are differentiated via the key and/or the
   labels.

   Note that HKDF-Expand implements a pseudorandom function (PRF) with
   both inputs and outputs of variable length.  In some of the uses of
   HKDF in this document (e.g., for generating exporters and the
   resumption_master_secret), it is necessary that the application of
   HKDF-Expand be collision resistant; namely, it should be infeasible
   to find two different inputs to HKDF-Expand that output the same
   value.  This requires the underlying hash function to be collision
   resistant and the output length from HKDF-Expand to be of size at
   least 256 bits (or as much as needed for the hash function to prevent
   finding collisions).








Rescorla                     Standards Track                  [Page 145]

RFC 8446                           TLS                       August 2018


E.1.2.  Client Authentication

   A client that has sent authentication data to a server, either during
   the handshake or in post-handshake authentication, cannot be sure
   whether the server afterwards considers the client to be
   authenticated or not.  If the client needs to determine if the server
   considers the connection to be unilaterally or mutually
   authenticated, this has to be provisioned by the application layer.
   See [CHHSV17] for details.  In addition, the analysis of
   post-handshake authentication from [Kraw16] shows that the client
   identified by the certificate sent in the post-handshake phase
   possesses the traffic key.  This party is therefore the client that
   participated in the original handshake or one to whom the original
   client delegated the traffic key (assuming that the traffic key has
   not been compromised).

E.1.3.  0-RTT

   The 0-RTT mode of operation generally provides security properties
   similar to those of 1-RTT data, with the two exceptions that the
   0-RTT encryption keys do not provide full forward secrecy and that
   the server is not able to guarantee uniqueness of the handshake
   (non-replayability) without keeping potentially undue amounts of
   state.  See Section 8 for mechanisms to limit the exposure to replay.

E.1.4.  Exporter Independence

   The exporter_master_secret and early_exporter_master_secret are
   derived to be independent of the traffic keys and therefore do not
   represent a threat to the security of traffic encrypted with those
   keys.  However, because these secrets can be used to compute any
   exporter value, they SHOULD be erased as soon as possible.  If the
   total set of exporter labels is known, then implementations SHOULD
   pre-compute the inner Derive-Secret stage of the exporter computation
   for all those labels, then erase the [early_]exporter_master_secret,
   followed by each inner value as soon as it is known that it will not
   be needed again.

E.1.5.  Post-Compromise Security

   TLS does not provide security for handshakes which take place after
   the peer's long-term secret (signature key or external PSK) is
   compromised.  It therefore does not provide post-compromise security
   [CCG16], sometimes also referred to as backward or future secrecy.
   This is in contrast to KCI resistance, which describes the security
   guarantees that a party has after its own long-term secret has been
   compromised.




Rescorla                     Standards Track                  [Page 146]

RFC 8446                           TLS                       August 2018


E.1.6.  External References

   The reader should refer to the following references for analysis of
   the TLS handshake: [DFGS15], [CHSV16], [DFGS16], [KW16], [Kraw16],
   [FGSW16], [LXZFH16], [FG17], and [BBK17].

E.2.  Record Layer

   The record layer depends on the handshake producing strong traffic
   secrets which can be used to derive bidirectional encryption keys and
   nonces.  Assuming that is true, and the keys are used for no more
   data than indicated in Section 5.5, then the record layer should
   provide the following guarantees:

   Confidentiality:  An attacker should not be able to determine the
      plaintext contents of a given record.

   Integrity:  An attacker should not be able to craft a new record
      which is different from an existing record which will be accepted
      by the receiver.

   Order protection/non-replayability:  An attacker should not be able
      to cause the receiver to accept a record which it has already
      accepted or cause the receiver to accept record N+1 without having
      first processed record N.

   Length concealment:  Given a record with a given external length, the
      attacker should not be able to determine the amount of the record
      that is content versus padding.

   Forward secrecy after key change:  If the traffic key update
      mechanism described in Section 4.6.3 has been used and the
      previous generation key is deleted, an attacker who compromises
      the endpoint should not be able to decrypt traffic encrypted with
      the old key.

   Informally, TLS 1.3 provides these properties by AEAD-protecting the
   plaintext with a strong key.  AEAD encryption [RFC5116] provides
   confidentiality and integrity for the data.  Non-replayability is
   provided by using a separate nonce for each record, with the nonce
   being derived from the record sequence number (Section 5.3), with the
   sequence number being maintained independently at both sides; thus,
   records which are delivered out of order result in AEAD deprotection
   failures.  In order to prevent mass cryptanalysis when the same
   plaintext is repeatedly encrypted by different users under the same
   key (as is commonly the case for HTTP), the nonce is formed by mixing





Rescorla                     Standards Track                  [Page 147]

RFC 8446                           TLS                       August 2018


   the sequence number with a secret per-connection initialization
   vector derived along with the traffic keys.  See [BT16] for analysis
   of this construction.

   The rekeying technique in TLS 1.3 (see Section 7.2) follows the
   construction of the serial generator as discussed in [REKEY], which
   shows that rekeying can allow keys to be used for a larger number of
   encryptions than without rekeying.  This relies on the security of
   the HKDF-Expand-Label function as a pseudorandom function (PRF).  In
   addition, as long as this function is truly one way, it is not
   possible to compute traffic keys from prior to a key change (forward
   secrecy).

   TLS does not provide security for data which is communicated on a
   connection after a traffic secret of that connection is compromised.
   That is, TLS does not provide post-compromise security/future
   secrecy/backward secrecy with respect to the traffic secret.  Indeed,
   an attacker who learns a traffic secret can compute all future
   traffic secrets on that connection.  Systems which want such
   guarantees need to do a fresh handshake and establish a new
   connection with an (EC)DHE exchange.

E.2.1.  External References

   The reader should refer to the following references for analysis of
   the TLS record layer: [BMMRT15], [BT16], [BDFKPPRSZZ16], [BBK17], and
   [PS18].

E.3.  Traffic Analysis

   TLS is susceptible to a variety of traffic analysis attacks based on
   observing the length and timing of encrypted packets [CLINIC]
   [HCJC16].  This is particularly easy when there is a small set of
   possible messages to be distinguished, such as for a video server
   hosting a fixed corpus of content, but still provides usable
   information even in more complicated scenarios.

   TLS does not provide any specific defenses against this form of
   attack but does include a padding mechanism for use by applications:
   The plaintext protected by the AEAD function consists of content plus
   variable-length padding, which allows the application to produce
   arbitrary-length encrypted records as well as padding-only cover
   traffic to conceal the difference between periods of transmission and
   periods of silence.  Because the padding is encrypted alongside the
   actual content, an attacker cannot directly determine the length of
   the padding but may be able to measure it indirectly by the use of
   timing channels exposed during record processing (i.e., seeing how
   long it takes to process a record or trickling in records to see



Rescorla                     Standards Track                  [Page 148]

RFC 8446                           TLS                       August 2018


   which ones elicit a response from the server).  In general, it is not
   known how to remove all of these channels because even a
   constant-time padding removal function will likely feed the content
   into data-dependent functions.  At minimum, a fully constant-time
   server or client would require close cooperation with the
   application-layer protocol implementation, including making that
   higher-level protocol constant time.

   Note: Robust traffic analysis defenses will likely lead to inferior
   performance due to delays in transmitting packets and increased
   traffic volume.

E.4.  Side-Channel Attacks

   In general, TLS does not have specific defenses against side-channel
   attacks (i.e., those which attack the communications via secondary
   channels such as timing), leaving those to the implementation of the
   relevant cryptographic primitives.  However, certain features of TLS
   are designed to make it easier to write side-channel resistant code:

   -  Unlike previous versions of TLS which used a composite MAC-then-
      encrypt structure, TLS 1.3 only uses AEAD algorithms, allowing
      implementations to use self-contained constant-time
      implementations of those primitives.

   -  TLS uses a uniform "bad_record_mac" alert for all decryption
      errors, which is intended to prevent an attacker from gaining
      piecewise insight into portions of the message.  Additional
      resistance is provided by terminating the connection on such
      errors; a new connection will have different cryptographic
      material, preventing attacks against the cryptographic primitives
      that require multiple trials.

   Information leakage through side channels can occur at layers above
   TLS, in application protocols and the applications that use them.
   Resistance to side-channel attacks depends on applications and
   application protocols separately ensuring that confidential
   information is not inadvertently leaked.













Rescorla                     Standards Track                  [Page 149]

RFC 8446                           TLS                       August 2018


E.5.  Replay Attacks on 0-RTT

   Replayable 0-RTT data presents a number of security threats to TLS-
   using applications, unless those applications are specifically
   engineered to be safe under replay (minimally, this means idempotent,
   but in many cases may also require other stronger conditions, such as
   constant-time response).  Potential attacks include:

   -  Duplication of actions which cause side effects (e.g., purchasing
      an item or transferring money) to be duplicated, thus harming the
      site or the user.

   -  Attackers can store and replay 0-RTT messages in order to reorder
      them with respect to other messages (e.g., moving a delete to
      after a create).

   -  Exploiting cache timing behavior to discover the content of 0-RTT
      messages by replaying a 0-RTT message to a different cache node
      and then using a separate connection to measure request latency,
      to see if the two requests address the same resource.

   If data can be replayed a large number of times, additional attacks
   become possible, such as making repeated measurements of the speed of
   cryptographic operations.  In addition, they may be able to overload
   rate-limiting systems.  For a further description of these attacks,
   see [Mac17].

   Ultimately, servers have the responsibility to protect themselves
   against attacks employing 0-RTT data replication.  The mechanisms
   described in Section 8 are intended to prevent replay at the TLS
   layer but do not provide complete protection against receiving
   multiple copies of client data.  TLS 1.3 falls back to the 1-RTT
   handshake when the server does not have any information about the
   client, e.g., because it is in a different cluster which does not
   share state or because the ticket has been deleted as described in
   Section 8.1.  If the application-layer protocol retransmits data in
   this setting, then it is possible for an attacker to induce message
   duplication by sending the ClientHello to both the original cluster
   (which processes the data immediately) and another cluster which will
   fall back to 1-RTT and process the data upon application-layer
   replay.  The scale of this attack is limited by the client's
   willingness to retry transactions and therefore only allows a limited
   amount of duplication, with each copy appearing as a new connection
   at the server.







Rescorla                     Standards Track                  [Page 150]

RFC 8446                           TLS                       August 2018


   If implemented correctly, the mechanisms described in Sections 8.1
   and 8.2 prevent a replayed ClientHello and its associated 0-RTT data
   from being accepted multiple times by any cluster with consistent
   state; for servers which limit the use of 0-RTT to one cluster for a
   single ticket, then a given ClientHello and its associated 0-RTT data
   will only be accepted once.  However, if state is not completely
   consistent, then an attacker might be able to have multiple copies of
   the data be accepted during the replication window.  Because clients
   do not know the exact details of server behavior, they MUST NOT send
   messages in early data which are not safe to have replayed and which
   they would not be willing to retry across multiple 1-RTT connections.

   Application protocols MUST NOT use 0-RTT data without a profile that
   defines its use.  That profile needs to identify which messages or
   interactions are safe to use with 0-RTT and how to handle the
   situation when the server rejects 0-RTT and falls back to 1-RTT.

   In addition, to avoid accidental misuse, TLS implementations MUST NOT
   enable 0-RTT (either sending or accepting) unless specifically
   requested by the application and MUST NOT automatically resend 0-RTT
   data if it is rejected by the server unless instructed by the
   application.  Server-side applications may wish to implement special
   processing for 0-RTT data for some kinds of application traffic
   (e.g., abort the connection, request that data be resent at the
   application layer, or delay processing until the handshake
   completes).  In order to allow applications to implement this kind of
   processing, TLS implementations MUST provide a way for the
   application to determine if the handshake has completed.

E.5.1.  Replay and Exporters

   Replays of the ClientHello produce the same early exporter, thus
   requiring additional care by applications which use these exporters.
   In particular, if these exporters are used as an authentication
   channel binding (e.g., by signing the output of the exporter), an
   attacker who compromises the PSK can transplant authenticators
   between connections without compromising the authentication key.

   In addition, the early exporter SHOULD NOT be used to generate
   server-to-client encryption keys because that would entail the reuse
   of those keys.  This parallels the use of the early application
   traffic keys only in the client-to-server direction.









Rescorla                     Standards Track                  [Page 151]

RFC 8446                           TLS                       August 2018


E.6.  PSK Identity Exposure

   Because implementations respond to an invalid PSK binder by aborting
   the handshake, it may be possible for an attacker to verify whether a
   given PSK identity is valid.  Specifically, if a server accepts both
   external-PSK handshakes and certificate-based handshakes, a valid PSK
   identity will result in a failed handshake, whereas an invalid
   identity will just be skipped and result in a successful certificate
   handshake.  Servers which solely support PSK handshakes may be able
   to resist this form of attack by treating the cases where there is no
   valid PSK identity and where there is an identity but it has an
   invalid binder identically.

E.7.  Sharing PSKs

   TLS 1.3 takes a conservative approach to PSKs by binding them to a
   specific KDF.  By contrast, TLS 1.2 allows PSKs to be used with any
   hash function and the TLS 1.2 PRF.  Thus, any PSK which is used with
   both TLS 1.2 and TLS 1.3 must be used with only one hash in TLS 1.3,
   which is less than optimal if users want to provision a single PSK.
   The constructions in TLS 1.2 and TLS 1.3 are different, although they
   are both based on HMAC.  While there is no known way in which the
   same PSK might produce related output in both versions, only limited
   analysis has been done.  Implementations can ensure safety from
   cross-protocol related output by not reusing PSKs between TLS 1.3 and
   TLS 1.2.

E.8.  Attacks on Static RSA

   Although TLS 1.3 does not use RSA key transport and so is not
   directly susceptible to Bleichenbacher-type attacks [Blei98], if TLS
   1.3 servers also support static RSA in the context of previous
   versions of TLS, then it may be possible to impersonate the server
   for TLS 1.3 connections [JSS15].  TLS 1.3 implementations can prevent
   this attack by disabling support for static RSA across all versions
   of TLS.  In principle, implementations might also be able to separate
   certificates with different keyUsage bits for static RSA decryption
   and RSA signature, but this technique relies on clients refusing to
   accept signatures using keys in certificates that do not have the
   digitalSignature bit set, and many clients do not enforce this
   restriction.










Rescorla                     Standards Track                  [Page 152]

RFC 8446                           TLS                       August 2018


Contributors

   Martin Abadi
   University of California, Santa Cruz
   abadi@cs.ucsc.edu

   Christopher Allen
   (co-editor of TLS 1.0)
   Alacrity Ventures
   ChristopherA@AlacrityManagement.com

   Richard Barnes
   Cisco
   rlb@ipv.sx

   Steven M. Bellovin
   Columbia University
   smb@cs.columbia.edu

   David Benjamin
   Google
   davidben@google.com

   Benjamin Beurdouche
   INRIA & Microsoft Research
   benjamin.beurdouche@ens.fr

   Karthikeyan Bhargavan
   (editor of [RFC7627])
   INRIA
   karthikeyan.bhargavan@inria.fr

   Simon Blake-Wilson
   (co-author of [RFC4492])
   BCI
   sblakewilson@bcisse.com

   Nelson Bolyard
   (co-author of [RFC4492])
   Sun Microsystems, Inc.
   nelson@bolyard.com

   Ran Canetti
   IBM
   canetti@watson.ibm.com






Rescorla                     Standards Track                  [Page 153]

RFC 8446                           TLS                       August 2018


   Matt Caswell
   OpenSSL
   matt@openssl.org

   Stephen Checkoway
   University of Illinois at Chicago
   sfc@uic.edu

   Pete Chown
   Skygate Technology Ltd
   pc@skygate.co.uk

   Katriel Cohn-Gordon
   University of Oxford
   me@katriel.co.uk

   Cas Cremers
   University of Oxford
   cas.cremers@cs.ox.ac.uk

   Antoine Delignat-Lavaud
   (co-author of [RFC7627])
   INRIA
   antdl@microsoft.com

   Tim Dierks
   (co-author of TLS 1.0, co-editor of TLS 1.1 and 1.2)
   Independent
   tim@dierks.org

   Roelof DuToit
   Symantec Corporation
   roelof_dutoit@symantec.com

   Taher Elgamal
   Securify
   taher@securify.com

   Pasi Eronen
   Nokia
   pasi.eronen@nokia.com

   Cedric Fournet
   Microsoft
   fournet@microsoft.com






Rescorla                     Standards Track                  [Page 154]

RFC 8446                           TLS                       August 2018


   Anil Gangolli
   anil@busybuddha.org

   David M. Garrett
   dave@nulldereference.com

   Illya Gerasymchuk
   Independent
   illya@iluxonchik.me

   Alessandro Ghedini
   Cloudflare Inc.
   alessandro@cloudflare.com

   Daniel Kahn Gillmor
   ACLU
   dkg@fifthhorseman.net

   Matthew Green
   Johns Hopkins University
   mgreen@cs.jhu.edu

   Jens Guballa
   ETAS
   jens.guballa@etas.com

   Felix Guenther
   TU Darmstadt
   mail@felixguenther.info

   Vipul Gupta
   (co-author of [RFC4492])
   Sun Microsystems Laboratories
   vipul.gupta@sun.com

   Chris Hawk
   (co-author of [RFC4492])
   Corriente Networks LLC
   chris@corriente.net

   Kipp Hickman

   Alfred Hoenes

   David Hopwood
   Independent Consultant
   david.hopwood@blueyonder.co.uk




Rescorla                     Standards Track                  [Page 155]

RFC 8446                           TLS                       August 2018


   Marko Horvat
   MPI-SWS
   mhorvat@mpi-sws.org

   Jonathan Hoyland
   Royal Holloway, University of London
   jonathan.hoyland@gmail.com

   Subodh Iyengar
   Facebook
   subodh@fb.com

   Benjamin Kaduk
   Akamai Technologies
   kaduk@mit.edu

   Hubert Kario
   Red Hat Inc.
   hkario@redhat.com

   Phil Karlton
   (co-author of SSL 3.0)

   Leon Klingele
   Independent
   mail@leonklingele.de

   Paul Kocher
   (co-author of SSL 3.0)
   Cryptography Research
   paul@cryptography.com

   Hugo Krawczyk
   IBM
   hugokraw@us.ibm.com

   Adam Langley
   (co-author of [RFC7627])
   Google
   agl@google.com

   Olivier Levillain
   ANSSI
   olivier.levillain@ssi.gouv.fr







Rescorla                     Standards Track                  [Page 156]

RFC 8446                           TLS                       August 2018


   Xiaoyin Liu
   University of North Carolina at Chapel Hill
   xiaoyin.l@outlook.com

   Ilari Liusvaara
   Independent
   ilariliusvaara@welho.com

   Atul Luykx
   K.U. Leuven
   atul.luykx@kuleuven.be

   Colm MacCarthaigh
   Amazon Web Services
   colm@allcosts.net

   Carl Mehner
   USAA
   carl.mehner@usaa.com

   Jan Mikkelsen
   Transactionware
   janm@transactionware.com

   Bodo Moeller
   (co-author of [RFC4492])
   Google
   bodo@acm.org

   Kyle Nekritz
   Facebook
   knekritz@fb.com

   Erik Nygren
   Akamai Technologies
   erik+ietf@nygren.org

   Magnus Nystrom
   Microsoft
   mnystrom@microsoft.com

   Kazuho Oku
   DeNA Co., Ltd.
   kazuhooku@gmail.com







Rescorla                     Standards Track                  [Page 157]

RFC 8446                           TLS                       August 2018


   Kenny Paterson
   Royal Holloway, University of London
   kenny.paterson@rhul.ac.uk

   Christopher Patton
   University of Florida
   cjpatton@ufl.edu

   Alfredo Pironti
   (co-author of [RFC7627])
   INRIA
   alfredo.pironti@inria.fr

   Andrei Popov
   Microsoft
   andrei.popov@microsoft.com

   Marsh Ray
   (co-author of [RFC7627])
   Microsoft
   maray@microsoft.com

   Robert Relyea
   Netscape Communications
   relyea@netscape.com

   Kyle Rose
   Akamai Technologies
   krose@krose.org

   Jim Roskind
   Amazon
   jroskind@amazon.com

   Michael Sabin

   Joe Salowey
   Tableau Software
   joe@salowey.net

   Rich Salz
   Akamai
   rsalz@akamai.com

   David Schinazi
   Apple Inc.
   dschinazi@apple.com




Rescorla                     Standards Track                  [Page 158]

RFC 8446                           TLS                       August 2018


   Sam Scott
   Royal Holloway, University of London
   me@samjs.co.uk

   Thomas Shrimpton
   University of Florida
   teshrim@ufl.edu

   Dan Simon
   Microsoft, Inc.
   dansimon@microsoft.com

   Brian Smith
   Independent
   brian@briansmith.org

   Brian Sniffen
   Akamai Technologies
   ietf@bts.evenmere.org

   Nick Sullivan
   Cloudflare Inc.
   nick@cloudflare.com

   Bjoern Tackmann
   University of California, San Diego
   btackmann@eng.ucsd.edu

   Tim Taubert
   Mozilla
   ttaubert@mozilla.com

   Martin Thomson
   Mozilla
   mt@mozilla.com

   Hannes Tschofenig
   Arm Limited
   Hannes.Tschofenig@arm.com

   Sean Turner
   sn3rd
   sean@sn3rd.com

   Steven Valdez
   Google
   svaldez@google.com




Rescorla                     Standards Track                  [Page 159]

RFC 8446                           TLS                       August 2018


   Filippo Valsorda
   Cloudflare Inc.
   filippo@cloudflare.com

   Thyla van der Merwe
   Royal Holloway, University of London
   tjvdmerwe@gmail.com

   Victor Vasiliev
   Google
   vasilvv@google.com

   Hoeteck Wee
   Ecole Normale Superieure, Paris
   hoeteck@alum.mit.edu

   Tom Weinstein

   David Wong
   NCC Group
   david.wong@nccgroup.trust

   Christopher A. Wood
   Apple Inc.
   cawood@apple.com

   Tim Wright
   Vodafone
   timothy.wright@vodafone.com

   Peter Wu
   Independent
   peter@lekensteyn.nl

   Kazu Yamamoto
   Internet Initiative Japan Inc.
   kazu@iij.ad.jp

Author's Address

   Eric Rescorla
   Mozilla

   Email: ekr@rtfm.com







Rescorla                     Standards Track                  [Page 160]



==> rfc8446-annotated.txt <==
                                                                                 This document annotates RFC8446 with references to a TLS tutorial.
                                                                                 It is designed to be read in a large window without text wrapping.
                                                                                 The original text remains unchanged; annotates appear to the right. 
                                                                                 The following notation is adopted:
                                                                                      
                                                                                      | Section X     Denotes inclusion (in Section X) of the marked text                
Internet Engineering Task Force (IETF)                       E. Rescorla              
Request for Comments: 8446                                       Mozilla              #               Denotes text marked for inclusion
Obsoletes: 5077, 5246, 6961                                  August 2018              
Updates: 5705, 6066                                                                   ~               Denotes excluded text that is out of scope
Category: Standards Track                                                             
ISSN: 2070-1721                                                                       ?               Raises a query for the text left
                                                                                     
                                                                                      ?!              Reported query
        The Transport Layer Security (TLS) Protocol Version 1.3
                                                                                     *|               Denotes inclusion (in Section 4) of a mandatory requirement 
Abstract                                                                                  
                                                                                      / Section X     Denotes hidden inclusion (in Section X), i.e., in a LaTeX file buried away somewhere
   This document specifies version 1.3 of the Transport Layer Security
   (TLS) protocol.  TLS allows client/server applications to communicate
   over the Internet in a way that is designed to prevent eavesdropping,
   tampering, and message forgery.

   This document updates RFCs 5705 and 6066, and obsoletes RFCs 5077,
   5246, and 6961.  This document also specifies new requirements for
   TLS 1.2 implementations.

Status of This Memo

   This is an Internet Standards Track document.

   This document is a product of the Internet Engineering Task Force
   (IETF).  It represents the consensus of the IETF community.  It has
   received public review and has been approved for publication by the
   Internet Engineering Steering Group (IESG).  Further information on
   Internet Standards is available in Section 2 of RFC 7841.

   Information about the current status of this document, any errata,
   and how to provide feedback on it may be obtained at
   https://www.rfc-editor.org/info/rfc8446.

















Rescorla                     Standards Track                    [Page 1]

RFC 8446                           TLS                       August 2018


Copyright Notice

   Copyright (c) 2018 IETF Trust and the persons identified as the
   document authors.  All rights reserved.

   This document is subject to BCP 78 and the IETF Trust's Legal
   Provisions Relating to IETF Documents
   (https://trustee.ietf.org/license-info) in effect on the date of
   publication of this document.  Please review these documents
   carefully, as they describe your rights and restrictions with respect
   to this document.  Code Components extracted from this document must
   include Simplified BSD License text as described in Section 4.e of
   the Trust Legal Provisions and are provided without warranty as
   described in the Simplified BSD License.

   This document may contain material from IETF Documents or IETF
   Contributions published or made publicly available before November
   10, 2008.  The person(s) controlling the copyright in some of this
   material may not have granted the IETF Trust the right to allow
   modifications of such material outside the IETF Standards Process.
   Without obtaining an adequate license from the person(s) controlling
   the copyright in such materials, this document may not be modified
   outside the IETF Standards Process, and derivative works of it may
   not be created outside the IETF Standards Process, except to format
   it for publication as an RFC or to translate it into languages other
   than English.

























Rescorla                     Standards Track                    [Page 2]

RFC 8446                           TLS                       August 2018


Table of Contents

   1. Introduction ....................................................6
      1.1. Conventions and Terminology ................................7
      1.2. Major Differences from TLS 1.2 .............................8
      1.3. Updates Affecting TLS 1.2 ..................................9
   2. Protocol Overview ..............................................10
      2.1. Incorrect DHE Share .......................................14
      2.2. Resumption and Pre-Shared Key (PSK) .......................15
      2.3. 0-RTT Data ................................................17
   3. Presentation Language ..........................................19
      3.1. Basic Block Size ..........................................19
      3.2. Miscellaneous .............................................20
      3.3. Numbers ...................................................20
      3.4. Vectors ...................................................20
      3.5. Enumerateds ...............................................21
      3.6. Constructed Types .........................................22
      3.7. Constants .................................................23
      3.8. Variants ..................................................23
   4. Handshake Protocol .............................................24
      4.1. Key Exchange Messages .....................................25
           4.1.1. Cryptographic Negotiation ..........................26
           4.1.2. Client Hello .......................................27
           4.1.3. Server Hello .......................................31
           4.1.4. Hello Retry Request ................................33
      4.2. Extensions ................................................35
           4.2.1. Supported Versions .................................39
           4.2.2. Cookie .............................................40
           4.2.3. Signature Algorithms ...............................41
           4.2.4. Certificate Authorities ............................45
           4.2.5. OID Filters ........................................45
           4.2.6. Post-Handshake Client Authentication ...............47
           4.2.7. Supported Groups ...................................47
           4.2.8. Key Share ..........................................48
           4.2.9. Pre-Shared Key Exchange Modes ......................51
           4.2.10. Early Data Indication .............................52
           4.2.11. Pre-Shared Key Extension ..........................55
      4.3. Server Parameters .........................................59
           4.3.1. Encrypted Extensions ...............................60
           4.3.2. Certificate Request ................................60
      4.4. Authentication Messages ...................................61
           4.4.1. The Transcript Hash ................................63
           4.4.2. Certificate ........................................64
           4.4.3. Certificate Verify .................................69
           4.4.4. Finished ...........................................71
      4.5. End of Early Data .........................................72





Rescorla                     Standards Track                    [Page 3]

RFC 8446                           TLS                       August 2018


      4.6. Post-Handshake Messages ...................................73
           4.6.1. New Session Ticket Message .........................73
           4.6.2. Post-Handshake Authentication ......................75
           4.6.3. Key and Initialization Vector Update ...............76
   5. Record Protocol ................................................77
      5.1. Record Layer ..............................................78
      5.2. Record Payload Protection .................................80
      5.3. Per-Record Nonce ..........................................82
      5.4. Record Padding ............................................83
      5.5. Limits on Key Usage .......................................84
   6. Alert Protocol .................................................85
      6.1. Closure Alerts ............................................87
      6.2. Error Alerts ..............................................88
   7. Cryptographic Computations .....................................90
      7.1. Key Schedule ..............................................91
      7.2. Updating Traffic Secrets ..................................94
      7.3. Traffic Key Calculation ...................................95
      7.4. (EC)DHE Shared Secret Calculation .........................95
           7.4.1. Finite Field Diffie-Hellman ........................95
           7.4.2. Elliptic Curve Diffie-Hellman ......................96
      7.5. Exporters .................................................97
   8. 0-RTT and Anti-Replay ..........................................98
      8.1. Single-Use Tickets ........................................99
      8.2. Client Hello Recording ....................................99
      8.3. Freshness Checks .........................................101
   9. Compliance Requirements .......................................102
      9.1. Mandatory-to-Implement Cipher Suites .....................102
      9.2. Mandatory-to-Implement Extensions ........................103
      9.3. Protocol Invariants ......................................104
   10. Security Considerations ......................................106
   11. IANA Considerations ..........................................106
   12. References ...................................................109
      12.1. Normative References ....................................109
      12.2. Informative References ..................................112
   Appendix A. State Machine ........................................120
     A.1. Client ....................................................120
     A.2. Server ....................................................121
   Appendix B. Protocol Data Structures and Constant Values .........122
     B.1. Record Layer ..............................................122
     B.2. Alert Messages ............................................123
     B.3. Handshake Protocol ........................................124
       B.3.1. Key Exchange Messages .................................125
       B.3.2. Server Parameters Messages ............................131
       B.3.3. Authentication Messages ...............................132
       B.3.4. Ticket Establishment ..................................132
       B.3.5. Updating Keys .........................................133
     B.4. Cipher Suites .............................................133




Rescorla                     Standards Track                    [Page 4]

RFC 8446                           TLS                       August 2018


   Appendix C. Implementation Notes .................................134
     C.1. Random Number Generation and Seeding ......................134
     C.2. Certificates and Authentication ...........................135
     C.3. Implementation Pitfalls ...................................135
     C.4. Client Tracking Prevention ................................137
     C.5. Unauthenticated Operation .................................137
   Appendix D. Backward Compatibility ...............................138
     D.1. Negotiating with an Older Server ..........................139
     D.2. Negotiating with an Older Client ..........................139
     D.3. 0-RTT Backward Compatibility ..............................140
     D.4. Middlebox Compatibility Mode ..............................140
     D.5. Security Restrictions Related to Backward Compatibility ...141
   Appendix E. Overview of Security Properties ......................142
     E.1. Handshake .................................................142
       E.1.1. Key Derivation and HKDF ...............................145
       E.1.2. Client Authentication .................................146
       E.1.3. 0-RTT .................................................146
       E.1.4. Exporter Independence .................................146
       E.1.5. Post-Compromise Security ..............................146
       E.1.6. External References ...................................147
     E.2. Record Layer ..............................................147
       E.2.1. External References ...................................148
     E.3. Traffic Analysis ..........................................148
     E.4. Side-Channel Attacks ......................................149
     E.5. Replay Attacks on 0-RTT ...................................150
       E.5.1. Replay and Exporters ..................................151
     E.6. PSK Identity Exposure .....................................152
     E.7. Sharing PSKs ..............................................152
     E.8. Attacks on Static RSA .....................................152
   Contributors .....................................................153
   Author's Address .................................................160




















Rescorla                     Standards Track                    [Page 5]

RFC 8446                           TLS                       August 2018


1.  Introduction

   The primary goal of TLS is to provide a secure channel between two           | Section 1, opening sentence, albeit underlying transport requirement omitted
   communicating peers; the only requirement from the underlying                | 
   transport is a reliable, in-order data stream.  Specifically, the            |
   secure channel should provide the following properties:                      |
                                                                                
   -  Authentication: The server side of the channel is always                  | Section 1, bullet points, albeit fewer details
      authenticated; the client side is optionally authenticated.               |
      Authentication can happen via asymmetric cryptography (e.g., RSA          |
      [RSA], the Elliptic Curve Digital Signature Algorithm (ECDSA)             |
      [ECDSA], or the Edwards-Curve Digital Signature Algorithm (EdDSA)         |
      [RFC8032]) or a symmetric pre-shared key (PSK).                           |
                                                                                |
   -  Confidentiality: Data sent over the channel after establishment is        |
      only visible to the endpoints.  TLS does not hide the length of           |
      the data it transmits, though endpoints are able to pad TLS               |
      records in order to obscure lengths and improve protection against        |
      traffic analysis techniques.                                              |
                                                                                |
   -  Integrity: Data sent over the channel after establishment cannot          |
      be modified by attackers without detection.                               |

   These properties should be true even in the face of an attacker who          | Section 1, immediately after bullet points
   has complete control of the network, as described in [RFC3552].  See         |
   Appendix E for a more complete statement of the relevant security            |
   properties.                                                                  |

   TLS consists of two primary components:                                        
                                                                                 
   -  A handshake protocol (Section 4) that authenticates the                   | Section 1
      communicating parties, negotiates cryptographic modes and                 |
      parameters, and establishes shared keying material.  The handshake        |
      protocol is designed to resist tampering; an active attacker
      should not be able to force the peers to negotiate different
      parameters than they would if the connection were not under
      attack.

   -  A record protocol (Section 5) that uses the parameters established        | Section 1
      by the handshake protocol to protect traffic between the                  |
      communicating peers.  The record protocol divides traffic up into         
      a series of records, each of which is independently protected             
      using the traffic keys.                                                   








Rescorla                     Standards Track                    [Page 6]

RFC 8446                           TLS                       August 2018


   TLS is application protocol independent; higher-level protocols can          | Section 2.5.2, closing paragraph
   layer on top of TLS transparently.  The TLS standard, however, does          | 
   not specify how protocols add security with TLS; how to initiate TLS         |
   handshaking and how to interpret the authentication certificates             |
   exchanged are left to the judgment of the designers and implementors         |  
   of protocols that run on top of TLS.                                         |

   This document defines TLS version 1.3.  While TLS 1.3 is not directly
   compatible with previous versions, all versions of TLS incorporate a
   versioning mechanism which allows clients and servers to
   interoperably negotiate a common version if one is supported by both
   peers.

   This document supersedes and obsoletes previous versions of TLS,
   including version 1.2 [RFC5246].  It also obsoletes the TLS ticket
   mechanism defined in [RFC5077] and replaces it with the mechanism
   defined in Section 2.2.  Because TLS 1.3 changes the way keys are
   derived, it updates [RFC5705] as described in Section 7.5.  It also
   changes how Online Certificate Status Protocol (OCSP) messages are
   carried and therefore updates [RFC6066] and obsoletes [RFC6961] as
   described in Section 4.4.2.1.

1.1.  Conventions and Terminology

   The key words "MUST", "MUST NOT", "REQUIRED", "SHALL", "SHALL NOT",
   "SHOULD", "SHOULD NOT", "RECOMMENDED", "NOT RECOMMENDED", "MAY", and
   "OPTIONAL" in this document are to be interpreted as described in
   BCP 14 [RFC2119] [RFC8174] when, and only when, they appear in all
   capitals, as shown here.

   The following terms are used:

   client:  The endpoint initiating the TLS connection.                         | Section 1, opening sentence, second paragraph

   connection:  A transport-layer connection between two endpoints.

   endpoint:  Either the client or server of the connection.                    | Section 1, opening sentence, second paragraph

   handshake:  An initial negotiation between client and server that
      establishes the parameters of their subsequent interactions
      within TLS.

   peer:  An endpoint.  When discussing a particular endpoint, "peer"           | Section 1, opening sentence, second paragraph, albeit distinction between 
      refers to the endpoint that is not the primary subject of                 | endpoint and peer isn't explicit
      discussion.                                                               |






Rescorla                     Standards Track                    [Page 7]

RFC 8446                           TLS                       August 2018


   receiver:  An endpoint that is receiving records.

   sender:  An endpoint that is transmitting records.

   server:  The endpoint that did not initiate the TLS connection.              | Section 1, opening sentence, second paragraph

1.2.  Major Differences from TLS 1.2                                            ~
                                                                                ~
   The following is a list of the major functional differences between          ~
   TLS 1.2 and TLS 1.3.  It is not intended to be exhaustive, and there         ~
   are many minor differences.                                                  ~
                                                                                ~
   -  The list of supported symmetric encryption algorithms has been            ~
      pruned of all algorithms that are considered legacy.  Those that          ~
      remain are all Authenticated Encryption with Associated Data              ~
      (AEAD) algorithms.  The cipher suite concept has been changed to          ~
      separate the authentication and key exchange mechanisms from the          ~
      record protection algorithm (including secret key length) and a           ~
      hash to be used with both the key derivation function and                 ~
      handshake message authentication code (MAC).                              ~
                                                                                ~
   -  A zero round-trip time (0-RTT) mode was added, saving a round trip        ~
      at connection setup for some application data, at the cost of             ~
      certain security properties.                                              ~
                                                                                ~
   -  Static RSA and Diffie-Hellman cipher suites have been removed; all        ~
      public-key based key exchange mechanisms now provide forward              ~
      secrecy.                                                                  ~
                                                                                ~
   -  All handshake messages after the ServerHello are now encrypted.           ~
      The newly introduced EncryptedExtensions message allows various           ~
      extensions previously sent in the clear in the ServerHello to also        ~
      enjoy confidentiality protection.                                         ~
                                                                                ~
   -  The key derivation functions have been redesigned.  The new design        ~
      allows easier analysis by cryptographers due to their improved key        ~
      separation properties.  The HMAC-based Extract-and-Expand Key             ~
      Derivation Function (HKDF) is used as an underlying primitive.            ~
                                                                                ~
   -  The handshake state machine has been significantly restructured to        ~
      be more consistent and to remove superfluous messages such as             ~
      ChangeCipherSpec (except when needed for middlebox compatibility).        ~
                                                                                ~
   -  Elliptic curve algorithms are now in the base spec, and new               ~
      signature algorithms, such as EdDSA, are included.  TLS 1.3               ~
      removed point format negotiation in favor of a single point format        ~
      for each curve.                                                           ~




Rescorla                     Standards Track                    [Page 8]

RFC 8446                           TLS                       August 2018


   -  Other cryptographic improvements were made, including changing the        ~
      RSA padding to use the RSA Probabilistic Signature Scheme                 ~
      (RSASSA-PSS), and the removal of compression, the Digital                 ~
      Signature Algorithm (DSA), and custom Ephemeral Diffie-Hellman            ~
      (DHE) groups.                                                             ~
                                                                                ~
   -  The TLS 1.2 version negotiation mechanism has been deprecated in          ~
      favor of a version list in an extension.  This increases                  ~
      compatibility with existing servers that incorrectly implemented          ~
      version negotiation.                                                      ~
                                                                                ~
   -  Session resumption with and without server-side state as well as          ~
      the PSK-based cipher suites of earlier TLS versions have been             ~
      replaced by a single new PSK exchange.                                    ~
                                                                                ~
   -  References have been updated to point to the updated versions of          ~
      RFCs, as appropriate (e.g., RFC 5280 rather than RFC 3280).               ~

1.3.  Updates Affecting TLS 1.2                                                 ~
                                                                                ~
   This document defines several changes that optionally affect                 ~
   implementations of TLS 1.2, including those which do not also support        ~
   TLS 1.3:                                                                     ~
                                                                                ~
   -  A version downgrade protection mechanism is described in                  ~
      Section 4.1.3.                                                            ~
                                                                                ~
   -  RSASSA-PSS signature schemes are defined in Section 4.2.3.                ~
                                                                                ~ 
   -  The "supported_versions" ClientHello extension can be used to             ~
      negotiate the version of TLS to use, in preference to the                 ~
      legacy_version field of the ClientHello.                                  ~
                                                                                ~
   -  The "signature_algorithms_cert" extension allows a client to              ~
      indicate which signature algorithms it can validate in X.509              ~
      certificates.                                                             ~
                                                                                ~
   Additionally, this document clarifies some compliance requirements           ~
   for earlier versions of TLS; see Section 9.3.                                ~












Rescorla                     Standards Track                    [Page 9]

RFC 8446                           TLS                       August 2018


2.  Protocol Overview

   The cryptographic parameters used by the secure channel are produced         | Section 1 introduces the handshake protocol, albeit negotiation of a protocol 
   by the TLS handshake protocol.  This sub-protocol of TLS is used by          | version is omitted, because the version will always be 1.3
   the client and server when first communicating with each other.  The         |
   handshake protocol allows peers to negotiate a protocol version,             |
   select cryptographic algorithms, optionally authenticate each other,         ?! Only client authentication is optional (albeit, server authentication is implicit
   and establish shared secret keying material.  Once the handshake is          ?! for PSK-only key exchange mode)
   complete, the peers use the established keys to protect the                  |
   application-layer traffic.                                                   |

   A failure of the handshake or other protocol error triggers the              | Section 2, opening paragraph
   termination of the connection, optionally preceded by an alert               |
   message (Section 6).                                                         |

   TLS supports three basic key exchange modes:                                 | Section 2.1
                                                                                |
   -  (EC)DHE (Diffie-Hellman over either finite fields or elliptic             |
      curves)                                                                   |
                                                                                |
   -  PSK-only                                                                  |
                                                                                |
   -  PSK with (EC)DHE                                                          |




























Rescorla                     Standards Track                   [Page 10]

RFC 8446                           TLS                       August 2018


   Figure 1 below shows the basic full TLS handshake:

       Client                                           Server

Key  ^ ClientHello
Exch | + key_share*
     | + signature_algorithms*
     | + psk_key_exchange_modes*
     v + pre_shared_key*       -------->
                                                  ServerHello  ^ Key
                                                 + key_share*  | Exch
                                            + pre_shared_key*  v
                                        {EncryptedExtensions}  ^  Server
                                        {CertificateRequest*}  v  Params
                                               {Certificate*}  ^
                                         {CertificateVerify*}  | Auth
                                                   {Finished}  v
                               <--------  [Application Data*]
     ^ {Certificate*}
Auth | {CertificateVerify*}
     v {Finished}              -------->
       [Application Data]      <------->  [Application Data]

              +  Indicates noteworthy extensions sent in the
                 previously noted message.

              *  Indicates optional or situation-dependent
                 messages/extensions that are not always sent.

              {} Indicates messages protected using keys
                 derived from a [sender]_handshake_traffic_secret.

              [] Indicates messages protected using keys
                 derived from [sender]_application_traffic_secret_N.

               Figure 1: Message Flow for Full TLS Handshake

   The handshake can be thought of as having three phases (indicated in
   the diagram above):

   -  Key Exchange: Establish shared keying material and select the
      cryptographic parameters.  Everything after this phase is
      encrypted.

   -  Server Parameters: Establish other handshake parameters
      (whether the client is authenticated, application-layer protocol
      support, etc.).




Rescorla                     Standards Track                   [Page 11]

RFC 8446                           TLS                       August 2018


   -  Authentication: Authenticate the server (and, optionally, the             
      client) and provide key confirmation and handshake integrity.             

   In the Key Exchange phase, the client sends the ClientHello                  | Section 1 introduces the ClientHello
   (Section 4.1.2) message, which contains a random nonce                       |
   (ClientHello.random); its offered protocol versions; a list of               |
   symmetric cipher/HKDF hash pairs; either a set of Diffie-Hellman key         ?! Misuse of HKDF; more accurately: "symmetric cipher/hash function [to be used with HKDF] pairs"
   shares (in the "key_share" (Section 4.2.8) extension), a set of              |
   pre-shared key labels (in the "pre_shared_key" (Section 4.2.11)              |
   extension), or both; and potentially additional extensions.                  |
   Additional fields and/or messages may also be present for middlebox
   compatibility.

   The server processes the ClientHello and determines the appropriate          | Section 1
   cryptographic parameters for the connection.  It then responds with          |
   its own ServerHello (Section 4.1.3), which indicates the negotiated          |
   connection parameters.  The combination of the ClientHello and the           |
   ServerHello determines the shared keys.  If (EC)DHE key establishment       *| Section 2.2
   is in use, then the ServerHello contains a "key_share" extension with       *|
   the server's ephemeral Diffie-Hellman share; the server's share MUST        *|
   be in the same group as one of the client's shares.  If PSK key             *|
   establishment is in use, then the ServerHello contains a                     |
   "pre_shared_key" extension indicating which of the client's offered          |
   PSKs was selected.  Note that implementations can use (EC)DHE and PSK        |
   together, in which case both extensions will be supplied.                    |
  
   The server then sends two messages to establish the Server                   | Section 1, albeit fewer details
   Parameters:                                                                  |
                                                                                |
   EncryptedExtensions:  responses to ClientHello extensions that are           |
      not required to determine the cryptographic parameters, other than        |
      those that are specific to individual certificates.					              |
      [Section 4.3.1]                                                           |
                                                                                |
   CertificateRequest:  if certificate-based client authentication is           |
      desired, the desired parameters for that certificate.  This               |
      message is omitted if client authentication is not desired.               |
      [Section 4.3.2]                                                           |













Rescorla                     Standards Track                   [Page 12]

RFC 8446                           TLS                       August 2018


   Finally, the client and server exchange Authentication messages.  TLS        | Section 1, albeit fewer details regarding client authentication
   uses the same set of messages every time that certificate-based
   authentication is needed.  (PSK-based authentication happens as a            | Section 1
   side effect of key exchange.)  Specifically:                                 |

   Certificate:  The certificate of the endpoint and any per-certificate        | Section 1
      extensions.  This message is omitted by the server if not                 | Section 2.5.1
      authenticating with a certificate and by the client if the server         | Appendix~\ref{sec:CR}
      did not send CertificateRequest (thus indicating that the client          |
      should not authenticate with a certificate).  Note that if raw            | Section 1, albeit fewer details
      public keys [RFC7250] or the cached information extension                 |
      [RFC7924] are in use, then this message will not contain a                |
      certificate but rather some other value corresponding to the              |
      server's long-term key.  [Section 4.4.2]                                  |
                                                                                    
   CertificateVerify:  A signature over the entire handshake using the          | Section 1 & Section 2.5.1
      private key corresponding to the public key in the Certificate            |
      message.  This message is omitted if the endpoint is not                  |
      authenticating via a certificate.  [Section 4.4.3]                        |

   Finished:  A MAC (Message Authentication Code) over the entire               | Section 1 & 2.5.2
      handshake.  This message provides key confirmation, binds the             |
      endpoint's identity to the exchanged keys, and in PSK mode also           |
      authenticates the handshake.  [Section 4.4.4]                             |

   Upon receiving the server's messages, the client responds with its           | Appendix~\ref{sec:CR}
   Authentication messages, namely Certificate and CertificateVerify (if        |
   requested), and Finished.                                                    |

   At this point, the handshake is complete, and the client and server          | Section 2.5.2
   derive the keying material required by the record layer to exchange          |
   application-layer data protected through authenticated encryption.           |
   Application Data MUST NOT be sent prior to sending the Finished              | Section 2.6, albeit vague
   message, except as specified in Section 2.3.  Note that while the            |
   server may send Application Data prior to receiving the client's             | Section 2.5.2
   Authentication messages, any data sent at that point is, of course,          |
   being sent to an unauthenticated peer.                                       |














Rescorla                     Standards Track                   [Page 13]

RFC 8446                           TLS                       August 2018

                                                                                
2.1.  Incorrect DHE Share                                                       
                                                                                
   If the client has not provided a sufficient "key_share" extension            | Section 2.1
   (e.g., it includes only DHE or ECDHE groups unacceptable to or               |
   unsupported by the server), the server corrects the mismatch with a          |
   HelloRetryRequest and the client needs to restart the handshake with         |
   an appropriate "key_share" extension, as shown in Figure 2.  If no           | 
   common cryptographic parameters can be negotiated, the server MUST           | 
   abort the handshake with an appropriate alert.                               |

        Client                                               Server

        ClientHello
        + key_share             -------->
                                                  HelloRetryRequest
                                <--------               + key_share
        ClientHello
        + key_share             -------->
                                                        ServerHello
                                                        + key_share
                                              {EncryptedExtensions}
                                              {CertificateRequest*}
                                                     {Certificate*}
                                               {CertificateVerify*}
                                                         {Finished}
                                <--------       [Application Data*]
        {Certificate*}
        {CertificateVerify*}
        {Finished}              -------->
        [Application Data]      <------->        [Application Data]

             Figure 2: Message Flow for a Full Handshake with
                           Mismatched Parameters

   Note: The handshake transcript incorporates the initial                      
   ClientHello/HelloRetryRequest exchange; it is not reset with the             
   new ClientHello.

   TLS also allows several optimized variants of the basic handshake, as
   described in the following sections.











Rescorla                     Standards Track                   [Page 14]

RFC 8446                           TLS                       August 2018


2.2.  Resumption and Pre-Shared Key (PSK)

   Although TLS PSKs can be established out of band, PSKs can also be           | Section 1
   established in a previous connection and then used to establish a new        |
   connection ("session resumption" or "resuming" with a PSK).  Once a          |
   handshake has completed, the server can send the client a PSK                | Section 2.7.1
   identity that corresponds to a unique key derived from the initial           |
   handshake (see Section 4.6.1).  The client can then use that PSK             | Section 1
   identity in future handshakes to negotiate the use of the associated         |
   PSK.  If the server accepts the PSK, then the security context of the        | Section 2.6
   new connection is cryptographically tied to the original connection          |
   and the key derived from the initial handshake is used to bootstrap          
   the cryptographic state instead of a full handshake.  In TLS 1.2 and          
   below, this functionality was provided by "session IDs" and "session         ~ Pre 1.3  
   tickets" [RFC5077].  Both mechanisms are obsoleted in TLS 1.3.               ~

   PSKs can be used with (EC)DHE key exchange in order to provide               | Section 1
   forward secrecy in combination with shared keys, or can be used              |
   alone, at the cost of losing forward secrecy for the application             |
   data.                                                                        |































Rescorla                     Standards Track                   [Page 15]

RFC 8446                           TLS                       August 2018


   Figure 3 shows a pair of handshakes in which the first handshake
   establishes a PSK and the second handshake uses it:

          Client                                               Server

   Initial Handshake:
          ClientHello
          + key_share               -------->
                                                          ServerHello
                                                          + key_share
                                                {EncryptedExtensions}
                                                {CertificateRequest*}
                                                       {Certificate*}
                                                 {CertificateVerify*}
                                                           {Finished}
                                    <--------     [Application Data*]
          {Certificate*}
          {CertificateVerify*}
          {Finished}                -------->
                                    <--------      [NewSessionTicket]
          [Application Data]        <------->      [Application Data]


   Subsequent Handshake:
          ClientHello
          + key_share*
          + pre_shared_key          -------->
                                                          ServerHello
                                                     + pre_shared_key
                                                         + key_share*
                                                {EncryptedExtensions}
                                                           {Finished}
                                    <--------     [Application Data*]
          {Finished}                -------->
          [Application Data]        <------->      [Application Data]

               Figure 3: Message Flow for Resumption and PSK

   As the server is authenticating via a PSK, it does not send a                | Section 1 & Section 2.5
   Certificate or a CertificateVerify message.  When a client offers            |
   resumption via a PSK, it SHOULD also supply a "key_share" extension          | Section 2.1
   to the server to allow the server to decline resumption and fall back        |
   to a full handshake, if needed.  The server responds with a                  |
   "pre_shared_key" extension to negotiate the use of PSK key                   | Section 2.2
   establishment and can (as shown here) respond with a "key_share"             |
   extension to do (EC)DHE key establishment, thus providing forward            |
   secrecy.                                                                     |




Rescorla                     Standards Track                   [Page 16]

RFC 8446                           TLS                       August 2018


   When PSKs are provisioned out of band, the PSK identity and the KDF         | Section 2.6
   hash algorithm to be used with the PSK MUST also be provisioned.            |

   Note:  When using an out-of-band provisioned pre-shared secret, a
      critical consideration is using sufficient entropy during the key
      generation, as discussed in [RFC4086].  Deriving a shared secret
      from a password or other low-entropy sources is not secure.  A
      low-entropy secret, or password, is subject to dictionary attacks
      based on the PSK binder.  The specified PSK authentication is not
      a strong password-based authenticated key exchange even when used
      with Diffie-Hellman key establishment.  Specifically, it does not
      prevent an attacker that can observe the handshake from performing
      a brute-force attack on the password/pre-shared key.

2.3.  0-RTT Data

   When clients and servers share a PSK (either obtained externally or          | Section 2.6
   via a previous handshake), TLS 1.3 allows clients to send data on the      ?!| external PSKs / out-of-band PSKs are presumably synonyms
   first flight ("early data").  The client uses the PSK to authenticate        |
   the server and to encrypt the early data.                                    |

   As shown in Figure 4, the 0-RTT data is just added to the 1-RTT              | Section 2.6, indirectly
   handshake in the first flight.  The rest of the handshake uses the           |
   same messages as for a 1-RTT handshake with PSK resumption.                  |



























Rescorla                     Standards Track                   [Page 17]

RFC 8446                           TLS                       August 2018


         Client                                               Server

         ClientHello
         + early_data
         + key_share*
         + psk_key_exchange_modes
         + pre_shared_key
         (Application Data*)     -------->
                                                         ServerHello
                                                    + pre_shared_key
                                                        + key_share*
                                               {EncryptedExtensions}
                                                       + early_data*
                                                          {Finished}
                                 <--------       [Application Data*]
         (EndOfEarlyData)
         {Finished}              -------->
         [Application Data]      <------->        [Application Data]

               +  Indicates noteworthy extensions sent in the
                  previously noted message.

               *  Indicates optional or situation-dependent
                  messages/extensions that are not always sent.

               () Indicates messages protected using keys
                  derived from a client_early_traffic_secret.

               {} Indicates messages protected using keys
                  derived from a [sender]_handshake_traffic_secret.

               [] Indicates messages protected using keys
                  derived from [sender]_application_traffic_secret_N.

               Figure 4: Message Flow for a 0-RTT Handshake
















Rescorla                     Standards Track                   [Page 18]

RFC 8446                           TLS                       August 2018


   IMPORTANT NOTE: The security properties for 0-RTT data are weaker            |
   than those for other kinds of TLS data.  Specifically:                       |
                                                                                |
   1.  This data is not forward secret, as it is encrypted solely under         |
       keys derived using the offered PSK.                                      |
                                                                                |
   2.  There are no guarantees of non-replay between connections.               |
       Protection against replay for ordinary TLS 1.3 1-RTT data is             |
       provided via the server's Random value, but 0-RTT data does not          |
       depend on the ServerHello and therefore has weaker guarantees.           |
       This is especially relevant if the data is authenticated either          |
       with TLS client authentication or inside the application                 |
       protocol.  The same warnings apply to any use of the     
       early_exporter_master_secret.

   0-RTT data cannot be duplicated within a connection (i.e., the server        
   will not process the same data twice for the same connection), and an        
   attacker will not be able to make 0-RTT data appear to be 1-RTT data
   (because it is protected with different keys).  Appendix E.5 contains
   a description of potential attacks, and Section 8 describes
   mechanisms which the server can use to limit the impact of replay.

3.  Presentation Language

   This document deals with the formatting of data in an external
   representation.  The following very basic and somewhat casually
   defined presentation syntax will be used.

3.1.  Basic Block Size

   The representation of all data items is explicitly specified.  The
   basic data block size is one byte (i.e., 8 bits).  Multiple-byte data
   items are concatenations of bytes, from left to right, from top to
   bottom.  From the byte stream, a multi-byte item (a numeric in the
   following example) is formed (using C notation) by:

      value = (byte[0] << 8*(n-1)) | (byte[1] << 8*(n-2)) |
              ... | byte[n-1];

   This byte ordering for multi-byte values is the commonplace network
   byte order or big-endian format.










Rescorla                     Standards Track                   [Page 19]

RFC 8446                           TLS                       August 2018


3.2.  Miscellaneous

   Comments begin with "/*" and end with "*/".

   Optional components are denoted by enclosing them in "[[ ]]" (double
   brackets).

   Single-byte entities containing uninterpreted data are of                    / Appendix~\ref{sec:specification}
   type opaque.                                                                 /
                                                                                /
   A type alias T' for an existing type T is defined by:                        /
                                                                                /
      T T';                                                                     /

3.3.  Numbers

   The basic numeric data type is an unsigned byte (uint8).  All larger
   numeric data types are constructed from a fixed-length series of
   bytes concatenated as described in Section 3.1.1 and are also unsigned.
   The following numeric types are predefined.

      uint8 uint16[2];
      uint8 uint24[3];
      uint8 uint32[4];
      uint8 uint64[8];

   All values, here and elsewhere in the specification, are transmitted
   in network byte (big-endian) order; the uint32 represented by the hex
   bytes 01 02 03 04 is equivalent to the decimal value 16909060.

3.4.  Vectors

   A vector (single-dimensioned array) is a stream of homogeneous data          / Appendix~\ref{sec:specification}, albeit "left unspecified until runtime" and details on lengths in 
   elements.  The size of the vector may be specified at documentation          / encoded streams are omitted
   time or left unspecified until runtime.  In either case, the length          /
   declares the number of bytes, not the number of elements, in the             /
   vector.  The syntax for specifying a new type, T', that is a fixed-          /
   length vector of type T is                                                   /
                                                                                /
      T T'[n];                                                                  /
                                                                                /
   Here, T' occupies n bytes in the data stream, where n is a multiple          /
   of the size of T.  The length of the vector is not included in the           /
   encoded stream.                                                              /







Rescorla                     Standards Track                   [Page 20]

RFC 8446                           TLS                       August 2018


   In the following example, Datum is defined to be three consecutive
   bytes that the protocol does not interpret, while Data is three
   consecutive Datum, consuming a total of nine bytes.

      opaque Datum[3];      /* three uninterpreted bytes */
      Datum Data[9];        /* three consecutive 3-byte vectors */

   Variable-length vectors are defined by specifying a subrange of legal        / Appendix~\ref{sec:specification}
   lengths, inclusively, using the notation <floor..ceiling>.  When             /
   these are encoded, the actual length precedes the vector's contents          /
   in the byte stream.  The length will be in the form of a number              /
   consuming as many bytes as required to hold the vector's specified           /
   maximum (ceiling) length.  A variable-length vector with an actual           /
   length field of zero is referred to as an empty vector.                      /
                                                                                /    
      T T'<floor..ceiling>;                                                     /

   In the following example, "mandatory" is a vector that must contain
   between 300 and 400 bytes of type opaque.  It can never be empty.
   The actual length field consumes two bytes, a uint16, which is
   sufficient to represent the value 400 (see Section 3.1.3).  Similarly,
   "longer" can represent up to 800 bytes of data, or 400 uint16
   elements, and it may be empty.  Its encoding will include a two-byte
   actual length field prepended to the vector.  The length of an
   encoded vector must be an exact multiple of the length of a single
   element (e.g., a 17-byte vector of uint16 would be illegal).

      opaque mandatory<300..400>;
            /* length field is two bytes, cannot be empty */
      uint16 longer<0..800>;
            /* zero to 400 16-bit unsigned integers */

3.5.  Enumerateds

   An additional sparse data type, called "enum" or "enumerated", is
   available.  Each definition is a different type.  Only enumerateds of
   the same type may be assigned or compared.  Every element of an
   enumerated must be assigned a value, as demonstrated in the following
   example.  Since the elements of the enumerated are not ordered, they
   can be assigned any unique value, in any order.

      enum { e1(v1), e2(v2), ... , en(vn) [[, (n)]] } Te;

   Future extensions or additions to the protocol may define new values.
   Implementations need to be able to parse and ignore unknown values
   unless the definition of the field states otherwise.





Rescorla                     Standards Track                   [Page 21]

RFC 8446                           TLS                       August 2018


   An enumerated occupies as much space in the byte stream as would its
   maximal defined ordinal value.  The following definition would cause
   one byte to be used to carry fields of type Color.

      enum { red(3), blue(5), white(7) } Color;

   One may optionally specify a value without its associated tag to
   force the width definition without defining a superfluous element.

   In the following example, Taste will consume two bytes in the data
   stream but can only assume the values 1, 2, or 4 in the current
   version of the protocol.

      enum { sweet(1), sour(2), bitter(4), (32000) } Taste;

   The names of the elements of an enumeration are scoped within the
   defined type.  In the first example, a fully qualified reference to
   the second element of the enumeration would be Color.blue.  Such
   qualification is not required if the target of the assignment is well
   specified.

      Color color = Color.blue;     /* overspecified, legal */
      Color color = blue;           /* correct, type implicit */

   The names assigned to enumerateds do not need to be unique.  The
   numerical value can describe a range over which the same name
   applies.  The value includes the minimum and maximum inclusive values
   in that range, separated by two period characters.  This is
   principally useful for reserving regions of the space.

      enum { sad(0), meh(1..254), happy(255) } Mood;

3.6.  Constructed Types

   Structure types may be constructed from primitive types for                  / Appendix~\ref{sec:specification}
   convenience.  Each specification declares a new, unique type.  The           /
   syntax used for definitions is much like that of C.                          /
                                                                                /
      struct {                                                                  /
          T1 f1;                                                                /
          T2 f2;                                                                /
          ...                                                                   /
          Tn fn;                                                                /
      } T;                                                                      /
                                                                                /
   Fixed- and variable-length vector fields are allowed using the               /
   standard vector syntax.  Structures V1 and V2 in the variants example        /
   (Section 3.1.8) demonstrate this.                                            /
                                                                                /
                                                                                /
                                                                                /
Rescorla                     Standards Track                   [Page 22]        /
                                                                              /
RFC 8446                           TLS                       August 2018        /
                                                                                /
                                                                                /
   The fields within a structure may be qualified using the type's name,        /
   with a syntax much like that available for enumerateds.  For example,        /
   T.f2 refers to the second field of the previous declaration.                 /

3.7.  Constants

   Fields and variables may be assigned a fixed value using "=", as in:         / Appendix~\ref{sec:specification}
                                                                                /
      struct {                                                                  /
          T1 f1 = 8;  /* T.f1 must always be 8 */                               /
          T2 f2;                                                                /
      } T;                                                                      /

3.8.  Variants

   Defined structures may have variants based on some knowledge that is
   available within the environment.  The selector must be an enumerated
   type that defines the possible variants the structure defines.  Each
   arm of the select (below) specifies the type of that variant's field
   and an optional field label.  The mechanism by which the variant is
   selected at runtime is not prescribed by the presentation language.

      struct {
          T1 f1;
          T2 f2;
          ....
          Tn fn;
          select (E) {
              case e1: Te1 [[fe1]];
              case e2: Te2 [[fe2]];
              ....
              case en: Ten [[fen]];
          };
      } Tv;

















Rescorla                     Standards Track                   [Page 23]

RFC 8446                           TLS                       August 2018


   For example:

      enum { apple(0), orange(1) } VariantTag;

      struct {
          uint16 number;
          opaque string<0..10>; /* variable length */
      } V1;

      struct {
          uint32 number;
          opaque string[10];    /* fixed length */
      } V2;

      struct {
          VariantTag type;
          select (VariantRecord.type) {
              case apple:  V1;
              case orange: V2;
          };
      } VariantRecord;

4.  Handshake Protocol

   The handshake protocol is used to negotiate the security parameters          | Section 1
   of a connection.  Handshake messages are supplied to the TLS record          |
   layer, where they are encapsulated within one or more TLSPlaintext or
   TLSCiphertext structures which are processed and transmitted as
   specified by the current active connection state.                            | Section 1






















Rescorla                     Standards Track                   [Page 24]

RFC 8446                           TLS                       August 2018


      enum {
          client_hello(1),
          server_hello(2),
          new_session_ticket(4),
          end_of_early_data(5),
          encrypted_extensions(8),
          certificate(11),
          certificate_request(13),
          certificate_verify(15),
          finished(20),
          key_update(24),
          message_hash(254),
          (255)
      } HandshakeType;

      struct {
          HandshakeType msg_type;    /* handshake type */
          uint24 length;             /* remaining bytes in message */
          select (Handshake.msg_type) {
              case client_hello:          ClientHello;
              case server_hello:          ServerHello;
              case end_of_early_data:     EndOfEarlyData;
              case encrypted_extensions:  EncryptedExtensions;
              case certificate_request:   CertificateRequest;
              case certificate:           Certificate;
              case certificate_verify:    CertificateVerify;
              case finished:              Finished;
              case new_session_ticket:    NewSessionTicket;
              case key_update:            KeyUpdate;
          };
      } Handshake;

   Protocol messages MUST be sent in the order defined in Section 4.4.1
   and shown in the diagrams in Section 2.  A peer which receives a
   handshake message in an unexpected order MUST abort the handshake
   with an "unexpected_message" alert.

   New handshake message types are assigned by IANA as described in
   Section 11.

4.1.  Key Exchange Messages

   The key exchange messages are used to determine the security
   capabilities of the client and the server and to establish shared
   secrets, including the traffic keys used to protect the rest of the
   handshake and the data.





Rescorla                     Standards Track                   [Page 25]

RFC 8446                           TLS                       August 2018


4.1.1.  Cryptographic Negotiation

   In TLS, the cryptographic negotiation proceeds by the client offering        | Section 2.1
   the following four sets of options in its ClientHello:                       |
                                                                                |
   -  A list of cipher suites which indicates the AEAD algorithm/HKDF           ? Again, misuse of HKDF (as above)
      hash pairs which the client supports.                                     ?
                                                                                |
   -  A "supported_groups" (Section 4.2.7) extension which indicates the        |
      (EC)DHE groups which the client supports and a "key_share"                |
      (Section 4.2.8) extension which contains (EC)DHE shares for some          |
      or all of these groups.                                                   |
                                                                                |
   -  A "signature_algorithms" (Section 4.2.3) extension which indicates        |
      the signature algorithms which the client can accept.  A                  |
      "signature_algorithms_cert" extension (Section 4.2.3) may also be         |
      added to indicate certificate-specific signature algorithms.              |
                                                                                |
   -  A "pre_shared_key" (Section 4.2.11) extension which contains a            |
      list of symmetric key identities known to the client and a                |
      "psk_key_exchange_modes" (Section 4.2.9) extension which indicates        |
      the key exchange modes that may be used with PSKs.                        |

   If the server does not select a PSK, then the first three of these
   options are entirely orthogonal: the server independently selects a
   cipher suite, an (EC)DHE group and key share for key establishment,
   and a signature algorithm/certificate pair to authenticate itself to
   the client.  If there is no overlap between the received                    *| Section 2.1
   "supported_groups" and the groups supported by the server, then the         *|
   server MUST abort the handshake with a "handshake_failure" or an            *|
   "insufficient_security" alert.                                              *|

   If the server selects a PSK, then it MUST also select a key                 *| Section 2.1
   establishment mode from the set indicated by the client's                   *|
   "psk_key_exchange_modes" extension (at present, PSK alone or with           *|
   (EC)DHE).  Note that if the PSK can be used without (EC)DHE, then           *?! If "the PSK can be used without (EC)DHE", then surely this implies PSK-only key 
   non-overlap in the "supported_groups" parameters need not be fatal,          ?! exchange mode (because PSK with (EC)DHE uses (EC)DHE) which doesn't use extension
   as it is in the non-PSK case discussed in the previous paragraph.            ?! supported_groups

   If the server selects an (EC)DHE group and the client did not offer a       *| Section 2.1
   compatible "key_share" extension in the initial ClientHello, the            *|
   server MUST respond with a HelloRetryRequest (Section 4.1.4) message.       *|









Rescorla                     Standards Track                   [Page 26]

RFC 8446                           TLS                       August 2018


   If the server successfully selects parameters and does not require a         | Section 2.2
   HelloRetryRequest, it indicates the selected parameters in the               |
   ServerHello as follows:                                                      |
                                                                                |
   -  If PSK is being used, then the server will send a "pre_shared_key"        |
      extension indicating the selected key.                                    |
                                                                                |
   -  When (EC)DHE is in use, the server will also provide a "key_share"        |
      extension.  If PSK is not being used, then (EC)DHE and                    | Section 1 
      certificate-based authentication are always used.                         |
                                                                                |
   -  When authenticating via a certificate, the server will send the           |
      Certificate (Section 4.4.2) and CertificateVerify (Section 4.4.3)         |
      messages.  In TLS 1.3 as defined by this document, either a PSK or        | 
      a certificate is always used, but not both.  Future documents may         | Section 2.5
      define how to use them together.                                          |

   If the server is unable to negotiate a supported set of parameters           | Section 2.1
   (i.e., there is no overlap between the client and server parameters),        |
   it MUST abort the handshake with either a "handshake_failure" or             | 
   "insufficient_security" fatal alert (see Section 6).                         |

4.1.2.  Client Hello

   When a client first connects to a server, it is REQUIRED to send the         | Section 2.1
   ClientHello as its first TLS message.  The client will also send a           | Section 2.2.1
   ClientHello when the server has responded to its ClientHello with a          |
   HelloRetryRequest.  In that case, the client MUST send the same              |
   ClientHello without modification, except as follows:                         |
                                                                                |
   -  If a "key_share" extension was supplied in the HelloRetryRequest,       ?!| Surely inclusion of extension "key_share" is mandatory, since a HelloRetryRequest indicates
      replacing the list of shares with a list containing a single            ?!| absence of a key share for the server-selected group and the HelloRetryRequest must specify
      KeyShareEntry from the indicated group.                                 ?!| the server-selected group. Perhaps a HelloRetryRequest may be used for DoS protection (§4.2.2),
                                                                              ?!| this doesn't seem to be made explicit in this spec.
   -  Removing the "early_data" extension (Section 4.2.10) if one was           |
      present.  Early data is not permitted after a HelloRetryRequest.          |
                                                                                | 
   -  Including a "cookie" extension if one was provided in the                 |
      HelloRetryRequest.                                                        |












Rescorla                     Standards Track                   [Page 27]

RFC 8446                           TLS                       August 2018


   -  Updating the "pre_shared_key" extension if present by recomputing         | Section 2.2.1
      the "obfuscated_ticket_age" and binder values and (optionally)            | 
      removing any PSKs which are incompatible with the server's               ?| Rather vague 
      indicated cipher suite.                                                   |
                                                                                
   -  Optionally adding, removing, or changing the length of the                
      "padding" extension [RFC7685].                                            

   -  Other modifications that may be allowed by an extension defined in
      the future and present in the HelloRetryRequest.

   Because TLS 1.3 forbids renegotiation, if a server has negotiated            | Section 2.2.1
   TLS 1.3 and receives a ClientHello at any other time, it MUST                |
   terminate the connection with an "unexpected_message" alert.               ?!| Section 6 explains that terminate and abort are used as synonymns.

   If a server established a TLS connection with a previous version of          ~
   TLS and receives a TLS 1.3 ClientHello in a renegotiation, it MUST           ~
   retain the previous protocol version.  In particular, it MUST NOT            ~
   negotiate TLS 1.3.                                                           ~

   Structure of this message:                                                   / Appendix~\ref{sec:specification}
                                                                                /
      uint16 ProtocolVersion;                                                   /
      opaque Random[32];                                                        /
                                                                                /
      uint8 CipherSuite[2];    /* Cryptographic suite selector */               /
                                                                                /
      struct {                                                                  /
          ProtocolVersion legacy_version = 0x0303;    /* TLS v1.2 */            /
          Random random;                                                        /
          opaque legacy_session_id<0..32>;                                      /
          CipherSuite cipher_suites<2..2^16-2>;                                 /
          opaque legacy_compression_methods<1..2^8-1>;                          /
          Extension extensions<8..2^16-1>;                                      /
      } ClientHello;                                                            /
















Rescorla                     Standards Track                   [Page 28]

RFC 8446                           TLS                       August 2018


   legacy_version:  In previous versions of TLS, this field was used for        | Section 2.1, albeit details on "experience" omitted
      version negotiation and represented the highest version number            |
      supported by the client.  Experience has shown that many servers          |
      do not properly implement version negotiation, leading to "version        |
      intolerance" in which the server rejects an otherwise acceptable          |
      ClientHello with a version number higher than it supports.  In            |
      TLS 1.3, the client indicates its version preferences in the              |
      "supported_versions" extension (Section 4.2.1) and the                    |
      legacy_version field MUST be set to 0x0303, which is the version          |
      number for TLS 1.2.  TLS 1.3 ClientHellos are identified as having        |
      a legacy_version of 0x0303 and a supported_versions extension             |
      present with 0x0304 as the highest version indicated therein.             |
      (See Appendix D for details about backward compatibility.)                |

   random:  32 bytes generated by a secure random number generator.  See        | Section 2.1
      Appendix C for additional information.                                    |

   legacy_session_id:  Versions of TLS before TLS 1.3 supported a               | Section 2.1, albeit details on "compatibility mode" omitted
      "session resumption" feature which has been merged with pre-shared        |
      keys in this version (see Section 2.2).  A client which has a             |
      cached session ID set by a pre-TLS 1.3 server SHOULD set this             |
      field to that value.  In compatibility mode (see Appendix D.4),           |
      this field MUST be non-empty, so a client not offering a                  |
      pre-TLS 1.3 session MUST generate a new 32-byte value.  This value        |
      need not be random but SHOULD be unpredictable to avoid                   |
      implementations fixating on a specific value (also known as               |
      ossification).  Otherwise, it MUST be set as a zero-length vector         |
      (i.e., a zero-valued single byte length field).                           |

   cipher_suites:  A list of the symmetric cipher options supported by          | Section 2.1
      the client, specifically the record protection algorithm                  |
      (including secret key length) and a hash to be used with HKDF, in         |
      descending order of client preference.  Values are defined in             |
      Appendix B.4.  If the list contains cipher suites that the server         |
      does not recognize, support, or wish to use, the server MUST              |
      ignore those cipher suites and process the remaining ones as              |
      usual.  If the client is attempting a PSK key establishment, it           | 
      SHOULD advertise at least one cipher suite indicating a Hash              |
      associated with the PSK.                                                  | 
                                                                               
                                                                               
                                                                               









Rescorla                     Standards Track                   [Page 29]

RFC 8446                           TLS                       August 2018


   legacy_compression_methods:  Versions of TLS before 1.3 supported            | Section 2.1
      compression with the list of supported compression methods being          |
      sent in this field.  For every TLS 1.3 ClientHello, this vector           |
      MUST contain exactly one byte, set to zero, which corresponds to          |
      the "null" compression method in prior versions of TLS.  If a             |
      TLS 1.3 ClientHello is received with any other value in this              |
      field, the server MUST abort the handshake with an                        |
      "illegal_parameter" alert.  Note that TLS 1.3 servers might               ~ Pre 1.3
      receive TLS 1.2 or prior ClientHellos which contain other                 ~
      compression methods and (if negotiating such a prior version) MUST        ~
      follow the procedures for the appropriate prior version of TLS.           ~

   extensions:  Clients request extended functionality from servers by          | Section 2.1
      sending data in the extensions field.  The actual "Extension"             |
      format is defined in Section 4.2.  In TLS 1.3, the use of certain         |
      extensions is mandatory, as functionality has moved into                  |
      extensions to preserve ClientHello compatibility with previous            |
      versions of TLS.  Servers MUST ignore unrecognized extensions.            |

   All versions of TLS allow an extensions field to optionally follow           
   the compression_methods field.  TLS 1.3 ClientHello messages always          | Section 2.1
   contain extensions (minimally "supported_versions", otherwise, they          |  
   will be interpreted as TLS 1.2 ClientHello messages).  However,              |
   TLS 1.3 servers might receive ClientHello messages without an                |
   extensions field from prior versions of TLS.  The presence of                |
   extensions can be detected by determining whether there are bytes            |
   following the compression_methods field at the end of the                    |
   ClientHello.  Note that this method of detecting optional data               |
   differs from the normal TLS method of having a variable-length field,        |
   but it is used for compatibility with TLS before extensions were             |
   defined.  TLS 1.3 servers will need to perform this check first and          |
   only attempt to negotiate TLS 1.3 if the "supported_versions"                |
   extension is present.  If negotiating a version of TLS prior to 1.3,         ~ Pre 1.3  
   a server MUST check that the message either contains no data after           ~
   legacy_compression_methods or that it contains a valid extensions            ~
   block with no data following.  If not, then it MUST abort the                ~
   handshake with a "decode_error" alert.                                       ~

   In the event that a client requests additional functionality using           | Appendix~\ref{sec:extensions}
   extensions and this functionality is not supplied by the server, the         | 
   client MAY abort the handshake.                                              | 
                                                                                 
   After sending the ClientHello message, the client waits for a                | Section 2.2, implicitly
   ServerHello or HelloRetryRequest message.  If early data is in use,          |
   the client may transmit early Application Data (Section 2.3) while           | Section 2.6
   waiting for the next handshake message.                                      |





Rescorla                     Standards Track                   [Page 30]

RFC 8446                           TLS                       August 2018


4.1.3.  Server Hello

   The server will send this message in response to a ClientHello               | Section 2.2
   message to proceed with the handshake if it is able to negotiate an          |
   acceptable set of handshake parameters based on the ClientHello.             |

   Structure of this message:                                                   / Appendix~\ref{sec:specification}
                                                                                /    
      struct {                                                                  /
          ProtocolVersion legacy_version = 0x0303;    /* TLS v1.2 */            /
          Random random;                                                        /
          opaque legacy_session_id_echo<0..32>;                                 /
          CipherSuite cipher_suite;                                             /
          uint8 legacy_compression_method = 0;                                  /
          Extension extensions<6..2^16-1>;                                      /
      } ServerHello;                                                            /

   legacy_version:  In previous versions of TLS, this field was used for        | Section 2.2, albeit details on "previous versions" omitted
      version negotiation and represented the selected version number           | 
      for the connection.  Unfortunately, some middleboxes fail when            |
      presented with new values.  In TLS 1.3, the TLS server indicates          |
      its version using the "supported_versions" extension                      |
      (Section 4.2.1), and the legacy_version field MUST be set to              |
      0x0303, which is the version number for TLS 1.2.  (See Appendix D         |
      for details about backward compatibility.)                                |

   random:  32 bytes generated by a secure random number generator.  See        | Section 2.2
      Appendix C for additional information.  The last 8 bytes MUST be          ~ Pre 1.3
      overwritten as described below if negotiating TLS 1.2 or TLS 1.1,         ~
      but the remaining bytes MUST be random.  This structure is                ~
      generated by the server and MUST be generated independently of the
      ClientHello.random.

   legacy_session_id_echo:  The contents of the client's                        | Section 2.2
      legacy_session_id field.  Note that this field is echoed even if          |
      the client's value corresponded to a cached pre-TLS 1.3 session           ~ Pre 1.3
      which the server has chosen not to resume.  A client which                ~
      receives a legacy_session_id_echo field that does not match what          | Section 2.2
      it sent in the ClientHello MUST abort the handshake with an               |
      "illegal_parameter" alert.                                                |

   cipher_suite:  The single cipher suite selected by the server from           | Section 2.2
      the list in ClientHello.cipher_suites.  A client which receives a         |
      cipher suite that was not offered MUST abort the handshake with an        |
      "illegal_parameter" alert.                                                |

   legacy_compression_method:  A single byte which MUST have the                | Section 2.2
      value 0.                                                                  |



Rescorla                     Standards Track                   [Page 31]

RFC 8446                           TLS                       August 2018


   extensions:  A list of extensions.  The ServerHello MUST only include        | Section 2.2
      extensions which are required to establish the cryptographic              |
      context and negotiate the protocol version.  All TLS 1.3                  |
      ServerHello messages MUST contain the "supported_versions"                |
      extension.  Current ServerHello messages additionally contain             |
      either the "pre_shared_key" extension or the "key_share"                  |
      extension, or both (when using a PSK with (EC)DHE key                     |
      establishment).  Other extensions (see Section 4.2) are sent              |
      separately in the EncryptedExtensions message.                            |

   For reasons of backward compatibility with middleboxes (see                   
   Appendix D.4), the HelloRetryRequest message uses the same structure         | Section 2.2.1
   as the ServerHello, but with Random set to the special value of the          |
   SHA-256 of "HelloRetryRequest":                                              |
                                                                                
     CF 21 AD 74 E5 9A 61 11 BE 1D 8C 02 1E 65 B8 91                            
     C2 A2 11 16 7A BB 8C 5E 07 9E 09 E2 C8 A8 33 9C                            
                                                                                
   Upon receiving a message with type server_hello, implementations MUST        | Section 2.2
   first examine the Random value and, if it matches this value, process        |
   it as described in Section 4.1.4).                                           |

   TLS 1.3 has a downgrade protection mechanism embedded in the server's
   random value.  TLS 1.3 servers which negotiate TLS 1.2 or below in           ~ Pre 1.3
   response to a ClientHello MUST set the last 8 bytes of their Random          ~
   value specially in their ServerHello.                                        ~
                                                                                ~ 
   If negotiating TLS 1.2, TLS 1.3 servers MUST set the last 8 bytes of         ~
   their Random value to the bytes:                                             ~
                                                                                ~ 
     44 4F 57 4E 47 52 44 01                                                    ~
                                                                                ~ 
   If negotiating TLS 1.1 or below, TLS 1.3 servers MUST, and TLS 1.2           ~
   servers SHOULD, set the last 8 bytes of their ServerHello.Random             ~
   value to the bytes:                                                          ~
                                                                                ~ 
     44 4F 57 4E 47 52 44 00                                                    ~
                                                                                ~ 
   TLS 1.3 clients receiving a ServerHello indicating TLS 1.2 or below          ~
   MUST check that the last 8 bytes are not equal to either of these            ~
   values.  TLS 1.2 clients SHOULD also check that the last 8 bytes are         ~
   not equal to the second value if the ServerHello indicates TLS 1.1 or        ~
   below.  If a match is found, the client MUST abort the handshake with        ~
   an "illegal_parameter" alert.  This mechanism provides limited               ~
   protection against downgrade attacks over and above what is provided         ~
   by the Finished exchange: because the ServerKeyExchange, a message           ~
   present in TLS 1.2 and below, includes a signature over both random          ~
   values, it is not possible for an active attacker to modify the              ~



Rescorla                     Standards Track                   [Page 32]

RFC 8446                           TLS                       August 2018


   random values without detection as long as ephemeral ciphers are             ~ Pre 1.3
   used.  It does not provide downgrade protection when static RSA              ~
   is used.                                                                     ~
                                                                                ~ 
   Note: This is a change from [RFC5246], so in practice many TLS 1.2           ~
   clients and servers will not behave as specified above.                      ~
                                                                                ~ 
   A legacy TLS client performing renegotiation with TLS 1.2 or prior           ~
   and which receives a TLS 1.3 ServerHello during renegotiation MUST           ~
   abort the handshake with a "protocol_version" alert.  Note that              ~
   renegotiation is not possible when TLS 1.3 has been negotiated.              ~

4.1.4.  Hello Retry Request

   The server will send this message in response to a ClientHello               | Section 2.2.1
   message if it is able to find an acceptable set of parameters but the        |
   ClientHello does not contain sufficient information to proceed with          |
   the handshake.  As discussed in Section 4.1.3, the HelloRetryRequest         |
   has the same format as a ServerHello message, and the legacy_version,        |
   legacy_session_id_echo, cipher_suite, and legacy_compression_method          |
   fields have the same meaning.  However, for convenience we discuss           |
   "HelloRetryRequest" throughout this document as if it were a distinct        |
   message.                                                                     |

   The server's extensions MUST contain "supported_versions".                   | Section 2.2.1, albeit implicitly
   Additionally, it SHOULD contain the minimal set of extensions                |
   necessary for the client to generate a correct ClientHello pair.  As         |
   with the ServerHello, a HelloRetryRequest MUST NOT contain any               | Appendix~\ref{sec:extensions}, indirectly
   extensions that were not first offered by the client in its                  |
   ClientHello, with the exception of optionally the "cookie" (see              |
   Section 4.2.2) extension.                                                    |

   Upon receipt of a HelloRetryRequest, the client MUST check the               | Section 2.2.1. 
   legacy_version, legacy_session_id_echo, cipher_suite, and                  ?!| No checks are required for legacy_version nor legacy_compression_method
   legacy_compression_method as specified in Section 4.1.3 and then           ?!|
   process the extensions, starting with determining the version using          |
   "supported_versions".  Clients MUST abort the handshake with an              
   "illegal_parameter" alert if the HelloRetryRequest would not result          
   in any change in the ClientHello.  If a client receives a second             
   HelloRetryRequest in the same connection (i.e., where the ClientHello        | Section 2.2.1. 
   was itself in response to a HelloRetryRequest), it MUST abort the            |
   handshake with an "unexpected_message" alert.                                |









Rescorla                     Standards Track                   [Page 33]

RFC 8446                           TLS                       August 2018


   Otherwise, the client MUST process all extensions in the                     | Section 2.2.1.
   HelloRetryRequest and send a second updated ClientHello.  The                |
   HelloRetryRequest extensions defined in this specification are:              |
                                                                                |
   -  supported_versions (see Section 4.2.1)                                    |
                                                                                |
   -  cookie (see Section 4.2.2)                                                |
                                                                                |
   -  key_share (see Section 4.2.8)                                             |
                                                                                
   A client which receives a cipher suite that was not offered MUST             | Section 2.2
   abort the handshake.  Servers MUST ensure that they negotiate the            | Section 2.2.1
   same cipher suite when receiving a conformant updated ClientHello (if        |
   the server selects the cipher suite as the first step in the                 
   negotiation, then this will happen automatically).  Upon receiving           
   the ServerHello, clients MUST check that the cipher suite supplied in        | Section 2.2.1
   the ServerHello is the same as that in the HelloRetryRequest and             |
   otherwise abort the handshake with an "illegal_parameter" alert.             |

   In addition, in its updated ClientHello, the client SHOULD NOT offer         | Section 2.2.1
   any pre-shared keys associated with a hash other than that of the            |
   selected cipher suite.  This allows the client to avoid having to            |
   compute partial hash transcripts for multiple hashes in the second
   ClientHello.

   The value of selected_version in the HelloRetryRequest                       | Section 2.2.1
   "supported_versions" extension MUST be retained in the ServerHello,          |
   and a client MUST abort the handshake with an "illegal_parameter"            |
   alert if the value changes.                                                  |






















Rescorla                     Standards Track                   [Page 34]

RFC 8446                           TLS                       August 2018


4.2.  Extensions

   A number of TLS messages contain tag-length-value encoded extensions
   structures.

    struct {
        ExtensionType extension_type;
        opaque extension_data<0..2^16-1>;
    } Extension;

    enum {
        server_name(0),                             /* RFC 6066 */
        max_fragment_length(1),                     /* RFC 6066 */
        status_request(5),                          /* RFC 6066 */
        supported_groups(10),                       /* RFC 8422, 7919 */
        signature_algorithms(13),                   /* RFC 8446 */
        use_srtp(14),                               /* RFC 5764 */
        heartbeat(15),                              /* RFC 6520 */
        application_layer_protocol_negotiation(16), /* RFC 7301 */
        signed_certificate_timestamp(18),           /* RFC 6962 */
        client_certificate_type(19),                /* RFC 7250 */
        server_certificate_type(20),                /* RFC 7250 */
        padding(21),                                /* RFC 7685 */
        pre_shared_key(41),                         /* RFC 8446 */
        early_data(42),                             /* RFC 8446 */
        supported_versions(43),                     /* RFC 8446 */
        cookie(44),                                 /* RFC 8446 */
        psk_key_exchange_modes(45),                 /* RFC 8446 */
        certificate_authorities(47),                /* RFC 8446 */
        oid_filters(48),                            /* RFC 8446 */
        post_handshake_auth(49),                    /* RFC 8446 */
        signature_algorithms_cert(50),              /* RFC 8446 */
        key_share(51),                              /* RFC 8446 */
        (65535)
    } ExtensionType;
















Rescorla                     Standards Track                   [Page 35]

RFC 8446                           TLS                       August 2018


   Here:                                                                        | Section 2.1, less formally
                                                                                |
   -  "extension_type" identifies the particular extension type.                |
                                                                                |
   -  "extension_data" contains information specific to the particular          |
      extension type.                                                           |

   The list of extension types is maintained by IANA as described in
   Section 11.

   Extensions are generally structured in a request/response fashion,           | Section 2.3
   though some extensions are just indications with no corresponding            |
   response.  The client sends its extension requests in the ClientHello        | Appendix~\ref{sec:extensions}, indirectly
   message, and the server sends its extension responses in the                 |
   ServerHello, EncryptedExtensions, HelloRetryRequest, and Certificate         |
   messages.  The server sends extension requests in the                        | Section 1
   CertificateRequest message which a client MAY respond to with a              |
   Certificate message.  The server MAY also send unsolicited extensions        | Section 2.7.1, less directly
   in the NewSessionTicket, though the client does not respond directly         |
   to these.                                                                    |

   Implementations MUST NOT send extension responses if the remote              | Appendix~\ref{sec:extensions}
   endpoint did not send the corresponding extension requests, with the         |
   exception of the "cookie" extension in the HelloRetryRequest.  Upon          |
   receiving such an extension, an endpoint MUST abort the handshake            |
   with an "unsupported_extension" alert.                                       |

   The table below indicates the messages where a given extension may           | Appendix~\ref{sec:extensions}
   appear, using the following notation: CH (ClientHello),                      |
   SH (ServerHello), EE (EncryptedExtensions), CT (Certificate),                |
   CR (CertificateRequest), NST (NewSessionTicket), and                         |
   HRR (HelloRetryRequest).  If an implementation receives an extension         |
   which it recognizes and which is not specified for the message in            |
   which it appears, it MUST abort the handshake with an                        |
   "illegal_parameter" alert.                                                   |
















Rescorla                     Standards Track                   [Page 36]

RFC 8446                           TLS                       August 2018


   +--------------------------------------------------+-------------+           | Appendix~\ref{sec:extensions}
   | Extension                                        |     TLS 1.3 |           |
   +--------------------------------------------------+-------------+           |
   | server_name [RFC6066]                            |      CH, EE |           |
   |                                                  |             |           |
   | max_fragment_length [RFC6066]                    |      CH, EE |           |
   |                                                  |             |           |
   | status_request [RFC6066]                         |  CH, CR, CT |           |
   |                                                  |             |           |
   | supported_groups [RFC7919]                       |      CH, EE |           |
   |                                                  |             |           |
   | signature_algorithms (RFC 8446)                  |      CH, CR |           |
   |                                                  |             |           |
   | use_srtp [RFC5764]                               |      CH, EE |           |
   |                                                  |             |           |
   | heartbeat [RFC6520]                              |      CH, EE |           |
   |                                                  |             |           |
   | application_layer_protocol_negotiation [RFC7301] |      CH, EE |           |
   |                                                  |             |           |
   | signed_certificate_timestamp [RFC6962]           |  CH, CR, CT |           |
   |                                                  |             |           |
   | client_certificate_type [RFC7250]                |      CH, EE |           |
   |                                                  |             |           |
   | server_certificate_type [RFC7250]                |      CH, EE |           |
   |                                                  |             |           |
   | padding [RFC7685]                                |          CH |           |
   |                                                  |             |           |
   | key_share (RFC 8446)                             | CH, SH, HRR |           |
   |                                                  |             |           |
   | pre_shared_key (RFC 8446)                        |      CH, SH |           |
   |                                                  |             |           |
   | psk_key_exchange_modes (RFC 8446)                |          CH |           |
   |                                                  |             |           |
   | early_data (RFC 8446)                            | CH, EE, NST |           |
   |                                                  |             |           |
   | cookie (RFC 8446)                                |     CH, HRR |           |
   |                                                  |             |           |
   | supported_versions (RFC 8446)                    | CH, SH, HRR |           |
   |                                                  |             |           |
   | certificate_authorities (RFC 8446)               |      CH, CR |           |
   |                                                  |             |           |
   | oid_filters (RFC 8446)                           |          CR |           |
   |                                                  |             |           |
   | post_handshake_auth (RFC 8446)                   |          CH |           |
   |                                                  |             |           |
   | signature_algorithms_cert (RFC 8446)             |      CH, CR |           |
   +--------------------------------------------------+-------------+           |




Rescorla                     Standards Track                   [Page 37]

RFC 8446                           TLS                       August 2018


   When multiple extensions of different types are present, the                 | Section 2.1
   extensions MAY appear in any order, with the exception of                    |
   "pre_shared_key" (Section 4.2.11) which MUST be the last extension in        |
   the ClientHello (but can appear anywhere in the ServerHello                  |
   extensions block).  There MUST NOT be more than one extension of the
   same type in a given extension block.

   In TLS 1.3, unlike TLS 1.2, extensions are negotiated for each               ~
   handshake even when in resumption-PSK mode.  However, 0-RTT                    
   parameters are those negotiated in the previous handshake; mismatches        | Section 2.3 & Section 2.6, indirectly
   may require rejecting 0-RTT (see Section 4.2.10).                            |

   There are subtle (and not so subtle) interactions that may occur in
   this protocol between new features and existing features which may
   result in a significant reduction in overall security.  The following
   considerations should be taken into account when designing new               | Appendix~\ref{sec:extensions}
   extensions:                                                                  |
                                                                                |
   -  Some cases where a server does not agree to an extension are error        |
      conditions (e.g., the handshake cannot continue), and some are            |
      simply refusals to support particular features.  In general, error        |
      alerts should be used for the former and a field in the server            |
      extension response for the latter.                                        |
                                                                                |
   -  Extensions should, as far as possible, be designed to prevent any         |
      attack that forces use (or non-use) of a particular feature by            |
      manipulation of handshake messages.  This principle should be             |
      followed regardless of whether the feature is believed to cause a         |
      security problem.  Often the fact that the extension fields are           |
      included in the inputs to the Finished message hashes will be             |
      sufficient, but extreme care is needed when the extension changes         |
      the meaning of messages sent in the handshake phase.  Designers           |
      and implementors should be aware of the fact that until the               |
      handshake has been authenticated, active attackers can modify             |
      messages and insert, remove, or replace extensions.                       |
















Rescorla                     Standards Track                   [Page 38]

RFC 8446                           TLS                       August 2018


4.2.1.  Supported Versions

      struct {
          select (Handshake.msg_type) {
              case client_hello:
                   ProtocolVersion versions<2..254>;

              case server_hello: /* and HelloRetryRequest */
                   ProtocolVersion selected_version;
          };
      } SupportedVersions;

   The "supported_versions" extension is used by the client to indicate         | Section 2.1
   which versions of TLS it supports and by the server to indicate which        |
   version it is using.  The extension contains a list of supported             |
   versions in preference order, with the most preferred version first.         |
   Implementations of this specification MUST send this extension in the        |
   ClientHello containing all versions of TLS which they are prepared to        |
   negotiate (for this specification, that means minimally 0x0304, but          |
   if previous versions of TLS are allowed to be negotiated, they MUST          |
   be present as well).                                                         |

   If this extension is not present, servers which are compliant with           ~ Pre 1.3
   this specification and which also support TLS 1.2 MUST negotiate             ~
   TLS 1.2 or prior as specified in [RFC5246], even if                          ~
   ClientHello.legacy_version is 0x0304 or later.  Servers MAY abort the        ~
   handshake upon receiving a ClientHello with legacy_version 0x0304 or   
   later.

   If this extension is present in the ClientHello, servers MUST NOT use        
   the ClientHello.legacy_version value for version negotiation and MUST        
   use only the "supported_versions" extension to determine client              
   preferences.  Servers MUST only select a version of TLS present in
   that extension and MUST ignore any unknown versions that are present
   in that extension.  Note that this mechanism makes it possible to
   negotiate a version prior to TLS 1.2 if one side supports a sparse
   range.  Implementations of TLS 1.3 which choose to support prior
   versions of TLS SHOULD support TLS 1.2.  Servers MUST be prepared to
   receive ClientHellos that include this extension but do not include
   0x0304 in the list of versions.

   A server which negotiates a version of TLS prior to TLS 1.3 MUST set         ~ Pre 1.3
   ServerHello.version and MUST NOT send the "supported_versions"               ~
   extension.  A server which negotiates TLS 1.3 MUST respond by sending        | Section 2.2, albeit "prior to processing" isn't made explicit
   a "supported_versions" extension containing the selected version             |
   value (0x0304).  It MUST set the ServerHello.legacy_version field to         |
   0x0303 (TLS 1.2).  Clients MUST check for this extension prior to            |
   processing the rest of the ServerHello (although they will have to           |



Rescorla                     Standards Track                   [Page 39]

RFC 8446                           TLS                       August 2018


   parse the ServerHello in order to read the extension).  If this              |
   extension is present, clients MUST ignore the                                |
   ServerHello.legacy_version value and MUST use only the                       |
   "supported_versions" extension to determine the selected version.  If        |
   the "supported_versions" extension in the ServerHello contains a            *| 
   version not offered by the client or contains a version prior to            *|
   TLS 1.3, the client MUST abort the handshake with an                        *|
   "illegal_parameter" alert.                                                  *|

4.2.2.  Cookie

      struct {
          opaque cookie<1..2^16-1>;
      } Cookie;

   Cookies serve two primary purposes:                                          | Section 2.2.1

   -  Allowing the server to force the client to demonstrate                    | Section 2.2.1
      reachability at their apparent network address (thus providing a          |    
      measure of DoS protection).  This is primarily useful for                 |
      non-connection-oriented transports (see [RFC6347] for an example
      of this).

   -  Allowing the server to offload state to the client, thus allowing         | Section 2.2.1
      it to send a HelloRetryRequest without storing any state.  The            |
      server can do this by storing the hash of the ClientHello in the          |
      HelloRetryRequest cookie (protected with some suitable integrity          |
      protection algorithm).                                                    |

   When sending a HelloRetryRequest, the server MAY provide a "cookie"          | Section 2.2.1
   extension to the client (this is an exception to the usual rule that         |
   the only extensions that may be sent are those that appear in the
   ClientHello).  When sending the new ClientHello, the client MUST copy       *| Section 2.2.1
   the contents of the extension received in the HelloRetryRequest into        *|
   a "cookie" extension in the new ClientHello.  Clients MUST NOT use          *|
   cookies in their initial ClientHello in subsequent connections.

   When a server is operating statelessly, it may receive an unprotected
   record of type change_cipher_spec between the first and second
   ClientHello (see Section 5).  Since the server is not storing any
   state, this will appear as if it were the first message to be
   received.  Servers operating statelessly MUST ignore these records.









Rescorla                     Standards Track                   [Page 40]

RFC 8446                           TLS                       August 2018


4.2.3.  Signature Algorithms

   TLS 1.3 provides two extensions for indicating which signature               | Section 2.1
   algorithms may be used in digital signatures.  The                           |
   "signature_algorithms_cert" extension applies to signatures in               |
   certificates, and the "signature_algorithms" extension, which                |
   originally appeared in TLS 1.2, applies to signatures in                     |
   CertificateVerify messages.  The keys found in certificates MUST also        | Section 2.5.1
   be of appropriate type for the signature algorithms they are used            |
   with.  This is a particular issue for RSA keys and PSS signatures, as
   described below.  If no "signature_algorithms_cert" extension is             | Section 2.1 albeit "via a certificate" is somewhat implicit
   present, then the "signature_algorithms" extension also applies to           |
   signatures appearing in certificates.  Clients which desire the              | 
   server to authenticate itself via a certificate MUST send the                |
   "signature_algorithms" extension.  If a server is authenticating via         |
   a certificate and the client has not sent a "signature_algorithms"           |
   extension, then the server MUST abort the handshake with a                   |
   "missing_extension" alert (see Section 9.2).                                 |

   The "signature_algorithms_cert" extension was added to allow                 | Section 2.1 albeit rather implicitly
   implementations which supported different sets of algorithms for             |
   certificates and in TLS itself to clearly signal their capabilities.         |
   TLS 1.2 implementations SHOULD also process this extension.                  ~ Pre 1.3  
   Implementations which have the same policy in both cases MAY omit the        | Section 2.1
   "signature_algorithms_cert" extension.                                       |


























Rescorla                     Standards Track                   [Page 41]

RFC 8446                           TLS                       August 2018


   The "extension_data" field of these extensions contains a
   SignatureSchemeList value:

      enum {
          /* RSASSA-PKCS1-v1_5 algorithms */
          rsa_pkcs1_sha256(0x0401),
          rsa_pkcs1_sha384(0x0501),
          rsa_pkcs1_sha512(0x0601),

          /* ECDSA algorithms */
          ecdsa_secp256r1_sha256(0x0403),
          ecdsa_secp384r1_sha384(0x0503),
          ecdsa_secp521r1_sha512(0x0603),

          /* RSASSA-PSS algorithms with public key OID rsaEncryption */
          rsa_pss_rsae_sha256(0x0804),
          rsa_pss_rsae_sha384(0x0805),
          rsa_pss_rsae_sha512(0x0806),

          /* EdDSA algorithms */
          ed25519(0x0807),
          ed448(0x0808),

          /* RSASSA-PSS algorithms with public key OID RSASSA-PSS */
          rsa_pss_pss_sha256(0x0809),
          rsa_pss_pss_sha384(0x080a),
          rsa_pss_pss_sha512(0x080b),

          /* Legacy algorithms */
          rsa_pkcs1_sha1(0x0201),
          ecdsa_sha1(0x0203),

          /* Reserved Code Points */
          private_use(0xFE00..0xFFFF),
          (0xFFFF)
      } SignatureScheme;

      struct {
          SignatureScheme supported_signature_algorithms<2..2^16-2>;
      } SignatureSchemeList;

   Note: This enum is named "SignatureScheme" because there is already a
   "SignatureAlgorithm" type in TLS 1.2, which this replaces.  We use
   the term "signature algorithm" throughout the text.







Rescorla                     Standards Track                   [Page 42]

RFC 8446                           TLS                       August 2018


   Each SignatureScheme value lists a single signature algorithm that
   the client is willing to verify.  The values are indicated in                | Section 2.1
   descending order of preference.  Note that a signature algorithm             |
   takes as input an arbitrary-length message, rather than a digest.
   Algorithms which traditionally act on a digest should be defined in
   TLS to first hash the input with a specified hash algorithm and then
   proceed as usual.  The code point groups listed above have the
   following meanings:

   RSASSA-PKCS1-v1_5 algorithms:  Indicates a signature algorithm using         | Section 2.1
      RSASSA-PKCS1-v1_5 [RFC8017] with the corresponding hash algorithm         |
      as defined in [SHS].  These values refer solely to signatures             |
      which appear in certificates (see Section 4.4.2.2) and are not            |
      defined for use in signed TLS handshake messages, although they           |
      MAY appear in "signature_algorithms" and
      "signature_algorithms_cert" for backward compatibility with
      TLS 1.2.

   ECDSA algorithms:  Indicates a signature algorithm using ECDSA               | Section 2.1
      [ECDSA], the corresponding curve as defined in ANSI X9.62 [ECDSA]         |
      and FIPS 186-4 [DSS], and the corresponding hash algorithm as             |
      defined in [SHS].  The signature is represented as a DER-encoded
      [X690] ECDSA-Sig-Value structure.

   RSASSA-PSS RSAE algorithms:  Indicates a signature algorithm using           | Section 2.1
      RSASSA-PSS [RFC8017] with mask generation function 1.  The digest         |
      used in the mask generation function and the digest being signed
      are both the corresponding hash algorithm as defined in [SHS].
      The length of the Salt MUST be equal to the length of the output
      of the digest algorithm.  If the public key is carried in an X.509
      certificate, it MUST use the rsaEncryption OID [RFC5280].

   EdDSA algorithms:  Indicates a signature algorithm using EdDSA as            | Section 2.1
      defined in [RFC8032] or its successors.  Note that these                  |
      correspond to the "PureEdDSA" algorithms and not the "prehash"
      variants.

   RSASSA-PSS PSS algorithms:  Indicates a signature algorithm using            | Section 2.1
      RSASSA-PSS [RFC8017] with mask generation function 1.  The digest         |
      used in the mask generation function and the digest being signed
      are both the corresponding hash algorithm as defined in [SHS].
      The length of the Salt MUST be equal to the length of the digest
      algorithm.  If the public key is carried in an X.509 certificate,
      it MUST use the RSASSA-PSS OID [RFC5756].  When used in
      certificate signatures, the algorithm parameters MUST be DER
      encoded.  If the corresponding public key's parameters are
      present, then the parameters in the signature MUST be identical to
      those in the public key.



Rescorla                     Standards Track                   [Page 43]

RFC 8446                           TLS                       August 2018


   Legacy algorithms:  Indicates algorithms which are being deprecated
      because they use algorithms with known weaknesses, specifically
      SHA-1 which is used in this context with either (1) RSA using
      RSASSA-PKCS1-v1_5 or (2) ECDSA.  These values refer solely to
      signatures which appear in certificates (see Section 4.4.2.2) and
      are not defined for use in signed TLS handshake messages, although
      they MAY appear in "signature_algorithms" and
      "signature_algorithms_cert" for backward compatibility with
      TLS 1.2.  Endpoints SHOULD NOT negotiate these algorithms but are
      permitted to do so solely for backward compatibility.  Clients
      offering these values MUST list them as the lowest priority
      (listed after all other algorithms in SignatureSchemeList).
      TLS 1.3 servers MUST NOT offer a SHA-1 signed certificate unless          ? This isn't strictly true. In addition to the stated requirements, SHA-1 may only be used if
      no valid certificate chain can be produced without it (see                ? "the client's advertisement permits it" (as per Section 4.4.2.2).
      Section 4.4.2.2).                                                         ?

   The signatures on certificates that are self-signed or certificates
   that are trust anchors are not validated, since they begin a
   certification path (see [RFC5280], Section 3.1.2).  A certificate that       
   begins a certification path MAY use a signature algorithm that is not        | Section 2.5.1
   advertised as being supported in the "signature_algorithms"                  |
   extension.                                                                   |

   Note that TLS 1.2 defines this extension differently.  TLS 1.3               ~ Pre 1.3  
   implementations willing to negotiate TLS 1.2 MUST behave in                  ~
   accordance with the requirements of [RFC5246] when negotiating that          ~
   version.  In particular:                                                     ~
                                                                                ~
   -  TLS 1.2 ClientHellos MAY omit this extension.                             ~
                                                                                ~
   -  In TLS 1.2, the extension contained hash/signature pairs.  The            ~
      pairs are encoded in two octets, so SignatureScheme values have           ~
      been allocated to align with TLS 1.2's encoding.  Some legacy             ~
      pairs are left unallocated.  These algorithms are deprecated as of        ~
      TLS 1.3.  They MUST NOT be offered or negotiated by any                   ~
      implementation.  In particular, MD5 [SLOTH], SHA-224, and DSA             ~
      MUST NOT be used.                                                         ~
                                                                                ~
   -  ECDSA signature schemes align with TLS 1.2's ECDSA hash/signature         ~
      pairs.  However, the old semantics did not constrain the signing          ~
      curve.  If TLS 1.2 is negotiated, implementations MUST be prepared        ~
      to accept a signature that uses any curve that they advertised in         ~
      the "supported_groups" extension.                                         ~
                                                                                ~
   -  Implementations that advertise support for RSASSA-PSS (which is           ~
      mandatory in TLS 1.3) MUST be prepared to accept a signature using        ~
      that scheme even when TLS 1.2 is negotiated.  In TLS 1.2,                 ~
      RSASSA-PSS is used with RSA cipher suites.                                ~



Rescorla                     Standards Track                   [Page 44]

RFC 8446                           TLS                       August 2018


4.2.4.  Certificate Authorities

   The "certificate_authorities" extension is used to indicate the
   certificate authorities (CAs) which an endpoint supports and which
   SHOULD be used by the receiving endpoint to guide certificate
   selection.

   The body of the "certificate_authorities" extension consists of a
   CertificateAuthoritiesExtension structure.

      opaque DistinguishedName<1..2^16-1>;

      struct {
          DistinguishedName authorities<3..2^16-1>;
      } CertificateAuthoritiesExtension;

   authorities:  A list of the distinguished names [X501] of acceptable
      certificate authorities, represented in DER-encoded [X690] format.
      These distinguished names specify a desired distinguished name for
      a trust anchor or subordinate CA; thus, this message can be used
      to describe known trust anchors as well as a desired authorization
      space.

   The client MAY send the "certificate_authorities" extension in the
   ClientHello message.  The server MAY send it in the
   CertificateRequest message.

   The "trusted_ca_keys" extension [RFC6066], which serves a similar            ~
   purpose but is more complicated, is not used in TLS 1.3 (although it         ~
   may appear in ClientHello messages from clients which are offering           ~
   prior versions of TLS).                                                      ~

4.2.5.  OID Filters

   The "oid_filters" extension allows servers to provide a set of
   OID/value pairs which it would like the client's certificate to
   match.  This extension, if provided by the server, MUST only be sent
   in the CertificateRequest message.

      struct {
          opaque certificate_extension_oid<1..2^8-1>;
          opaque certificate_extension_values<0..2^16-1>;
      } OIDFilter;

      struct {
          OIDFilter filters<0..2^16-1>;
      } OIDFilterExtension;




Rescorla                     Standards Track                   [Page 45]

RFC 8446                           TLS                       August 2018


   filters:  A list of certificate extension OIDs [RFC5280] with their
      allowed value(s) and represented in DER-encoded [X690] format.
      Some certificate extension OIDs allow multiple values (e.g.,
      Extended Key Usage).  If the server has included a non-empty
      filters list, the client certificate included in the response MUST
      contain all of the specified extension OIDs that the client
      recognizes.  For each extension OID recognized by the client, all
      of the specified values MUST be present in the client certificate
      (but the certificate MAY have other values as well).  However, the
      client MUST ignore and skip any unrecognized certificate extension
      OIDs.  If the client ignored some of the required certificate
      extension OIDs and supplied a certificate that does not satisfy
      the request, the server MAY at its discretion either continue the
      connection without client authentication or abort the handshake
      with an "unsupported_certificate" alert.  Any given OID MUST NOT
      appear more than once in the filters list.

   PKIX RFCs define a variety of certificate extension OIDs and their
   corresponding value types.  Depending on the type, matching
   certificate extension values are not necessarily bitwise-equal.  It
   is expected that TLS implementations will rely on their PKI libraries
   to perform certificate selection using certificate extension OIDs.

   This document defines matching rules for two standard certificate
   extensions defined in [RFC5280]:

   -  The Key Usage extension in a certificate matches the request when
      all key usage bits asserted in the request are also asserted in
      the Key Usage certificate extension.

   -  The Extended Key Usage extension in a certificate matches the
      request when all key purpose OIDs present in the request are also
      found in the Extended Key Usage certificate extension.  The
      special anyExtendedKeyUsage OID MUST NOT be used in the request.

   Separate specifications may define matching rules for other
   certificate extensions.














Rescorla                     Standards Track                   [Page 46]

RFC 8446                           TLS                       August 2018


4.2.6.  Post-Handshake Client Authentication
 
   The "post_handshake_auth" extension is used to indicate that a client        | Appendix~\ref{sec:CR}
   is willing to perform post-handshake authentication (Section 4.6.2).         |
   Servers MUST NOT send a post-handshake CertificateRequest to clients         |
   which do not offer this extension.  Servers MUST NOT send this               | Appendix~\ref{sec:extensions}, implicitly
   extension.                                                                   |

      struct {} PostHandshakeAuth;

   The "extension_data" field of the "post_handshake_auth" extension is
   zero length.

4.2.7.  Supported Groups

   When sent by the client, the "supported_groups" extension indicates          | Section 2.1
   the named groups which the client supports for key exchange, ordered         |
   from most preferred to least preferred.                                      |

   Note: In versions of TLS prior to TLS 1.3, this extension was named          ~
   "elliptic_curves" and only contained elliptic curve groups.  See             ~
   [RFC8422] and [RFC7919].  This extension was also used to negotiate          ~
   ECDSA curves.  Signature algorithms are now negotiated independently         ~
   (see Section 4.2.3).                                                         ~

   The "extension_data" field of this extension contains a                      | Section 2.1
   "NamedGroupList" value:                                                      |

      enum {

          /* Elliptic Curve Groups (ECDHE) */                                   | Section 2.1 
          secp256r1(0x0017), secp384r1(0x0018), secp521r1(0x0019),              |
          x25519(0x001D), x448(0x001E),                                         |
                                                                                |
          /* Finite Field Groups (DHE) */                                       |
          ffdhe2048(0x0100), ffdhe3072(0x0101), ffdhe4096(0x0102),              |
          ffdhe6144(0x0103), ffdhe8192(0x0104),                                 |

          /* Reserved Code Points */
          ffdhe_private_use(0x01FC..0x01FF),
          ecdhe_private_use(0xFE00..0xFEFF),
          (0xFFFF)
      } NamedGroup;

      struct {
          NamedGroup named_group_list<2..2^16-1>;
      } NamedGroupList;




Rescorla                     Standards Track                   [Page 47]

RFC 8446                           TLS                       August 2018


   Elliptic Curve Groups (ECDHE):  Indicates support for the                    | Section 2.1
      corresponding named curve, defined in either FIPS 186-4 [DSS] or          |
      [RFC7748].  Values 0xFE00 through 0xFEFF are reserved for                 |
      Private Use [RFC8126].                                                    |
                                                                                |
   Finite Field Groups (DHE):  Indicates support for the corresponding          |
      finite field group, defined in [RFC7919].  Values 0x01FC through          |
      0x01FF are reserved for Private Use.                                      | 

   Items in named_group_list are ordered according to the sender's              
   preferences (most preferred choice first).                                   

   As of TLS 1.3, servers are permitted to send the "supported_groups"          ?! Can extension supported_groups be sent without solicitation (i.e., when the extension is omitted 
   extension to the client.  Clients MUST NOT act upon any information          ?! from a ClientHello message)?
   found in "supported_groups" prior to successful completion of the
   handshake but MAY use the information learned from a successfully
   completed handshake to change what groups they use in their
   "key_share" extension in subsequent connections.  If the server has a
   group it prefers to the ones in the "key_share" extension but is
   still willing to accept the ClientHello, it SHOULD send
   "supported_groups" to update the client's view of its preferences;
   this extension SHOULD contain all groups the server supports,
   regardless of whether they are currently supported by the client.

4.2.8.  Key Share

   The "key_share" extension contains the endpoint's cryptographic              | Section 2.1
   parameters.                                                                  |

   Clients MAY send an empty client_shares vector in order to request           | Section 2.1
   group selection from the server, at the cost of an additional round          |
   trip (see Section 4.1.4).                                                    

      struct {
          NamedGroup group;
          opaque key_exchange<1..2^16-1>;
      } KeyShareEntry;

   group:  The named group for the key being exchanged.

   key_exchange:  Key exchange information.  The contents of this field         
      are determined by the specified group and its corresponding               
      definition.  Finite Field Diffie-Hellman [DH76] parameters are
      described in Section 4.2.8.1; Elliptic Curve Diffie-Hellman
      parameters are described in Section 4.2.8.2.






Rescorla                     Standards Track                   [Page 48]

RFC 8446                           TLS                       August 2018


   In the ClientHello message, the "extension_data" field of this               | Section 2.1
   extension contains a "KeyShareClientHello" value:                            |

      struct {
          KeyShareEntry client_shares<0..2^16-1>;
      } KeyShareClientHello;

   client_shares:  A list of offered KeyShareEntry values in descending         | Section 2.1
      order of client preference.                                               |

   This vector MAY be empty if the client is requesting a                       | Section 2.1
   HelloRetryRequest.  Each KeyShareEntry value MUST correspond to a            | 
   group offered in the "supported_groups" extension and MUST appear in         |
   the same order.  However, the values MAY be a non-contiguous subset          | 
   of the "supported_groups" extension and MAY omit the most preferred          |
   groups.  Such a situation could arise if the most preferred groups           |
   are new and unlikely to be supported in enough places to make                |
   pregenerating key shares for them efficient.                                 |

   Clients can offer as many KeyShareEntry values as the number of              | Section 2.1
   supported groups it is offering, each representing a single set of           |
   key exchange parameters.  For instance, a client might offer shares
   for several elliptic curves or multiple FFDHE groups.  The
   key_exchange values for each KeyShareEntry MUST be generated
   independently.  Clients MUST NOT offer multiple KeyShareEntry values
   for the same group.  Clients MUST NOT offer any KeyShareEntry values         |  Section 2.1, implicitly
   for groups not listed in the client's "supported_groups" extension.          |
   Servers MAY check for violations of these rules and abort the
   handshake with an "illegal_parameter" alert if one is violated.

   In a HelloRetryRequest message, the "extension_data" field of this           | Section 2.2.1
   extension contains a KeyShareHelloRetryRequest value:                        |

      struct {
          NamedGroup selected_group;
      } KeyShareHelloRetryRequest;

   selected_group:  The mutually supported group the server intends to          | Section 2.2.1
      negotiate and is requesting a retried ClientHello/KeyShare for.           |

   Upon receipt of this extension in a HelloRetryRequest, the client            | Section 2.2.1
   MUST verify that (1) the selected_group field corresponds to a group         |
   which was provided in the "supported_groups" extension in the                |
   original ClientHello and (2) the selected_group field does not             ?!| Section 2.2.1 / Section 2.2
   correspond to a group which was provided in the "key_share" extension      ?!| Seemingly means: "a key share for that group was not previously offered"
   in the original ClientHello.  If either of these checks fails, then          |
   the client MUST abort the handshake with an "illegal_parameter"              |
   alert.  Otherwise, when sending the new ClientHello, the client MUST         |



Rescorla                     Standards Track                   [Page 49]

RFC 8446                           TLS                       August 2018


   replace the original "key_share" extension with one containing only a        | Section 2.2.1
   new KeyShareEntry for the group indicated in the selected_group field        |
   of the triggering HelloRetryRequest.                                         |

   In a ServerHello message, the "extension_data" field of this                 | Section 2.2
   extension contains a KeyShareServerHello value:                              |

      struct {
          KeyShareEntry server_share;
      } KeyShareServerHello;

   server_share:  A single KeyShareEntry value that is in the same group        | Section 2.2
      as one of the client's shares.                                            |

   If using (EC)DHE key establishment, servers offer exactly one                | Section 2.2, albeit less forcefully
   KeyShareEntry in the ServerHello.  This value MUST be in the same            |
   group as the KeyShareEntry value offered by the client that the              |
   server has selected for the negotiated key exchange.  Servers                |
   MUST NOT send a KeyShareEntry for any group not indicated in the             |
   client's "supported_groups" extension and MUST NOT send a                    |
   KeyShareEntry when using the "psk_ke" PskKeyExchangeMode.  If using          |
   (EC)DHE key establishment and a HelloRetryRequest containing a               | Section 2.2.1
   "key_share" extension was received by the client, the client MUST            |
   verify that the selected NamedGroup in the ServerHello is the same as        |
   that in the HelloRetryRequest.  If this check fails, the client MUST         |
   abort the handshake with an "illegal_parameter" alert.                       |

4.2.8.1.  Diffie-Hellman Parameters

   Diffie-Hellman [DH76] parameters for both clients and servers are
   encoded in the opaque key_exchange field of a KeyShareEntry in a
   KeyShare structure.  The opaque value contains the Diffie-Hellman
   public value (Y = g^X mod p) for the specified group (see [RFC7919]
   for group definitions) encoded as a big-endian integer and padded to
   the left with zeros to the size of p in bytes.

   Note: For a given Diffie-Hellman group, the padding results in all
   public keys having the same length.

   Peers MUST validate each other's public key Y by ensuring that 1 < Y
   < p-1.  This check ensures that the remote peer is properly behaved
   and isn't forcing the local system into a small subgroup.









Rescorla                     Standards Track                   [Page 50]

RFC 8446                           TLS                       August 2018


4.2.8.2.  ECDHE Parameters

   ECDHE parameters for both clients and servers are encoded in the
   opaque key_exchange field of a KeyShareEntry in a KeyShare structure.

   For secp256r1, secp384r1, and secp521r1, the contents are the
   serialized value of the following struct:

      struct {
          uint8 legacy_form = 4;
          opaque X[coordinate_length];
          opaque Y[coordinate_length];
      } UncompressedPointRepresentation;

   X and Y, respectively, are the binary representations of the x and y
   values in network byte order.  There are no internal length markers,
   so each number representation occupies as many octets as implied by
   the curve parameters.  For P-256, this means that each of X and Y use
   32 octets, padded on the left by zeros if necessary.  For P-384, they
   take 48 octets each.  For P-521, they take 66 octets each.

   For the curves secp256r1, secp384r1, and secp521r1, peers MUST
   validate each other's public value Q by ensuring that the point is a
   valid point on the elliptic curve.  The appropriate validation
   procedures are defined in Section 4.3.7 of [ECDSA] and alternatively
   in Section 5.6.2.3 of [KEYAGREEMENT].  This process consists of three
   steps: (1) verify that Q is not the point at infinity (O), (2) verify
   that for Q = (x, y) both integers x and y are in the correct
   interval, and (3) ensure that (x, y) is a correct solution to the
   elliptic curve equation.  For these curves, implementors do not need
   to verify membership in the correct subgroup.

   For X25519 and X448, the contents of the public value are the byte
   string inputs and outputs of the corresponding functions defined in
   [RFC7748]: 32 bytes for X25519 and 56 bytes for X448.

   Note: Versions of TLS prior to 1.3 permitted point format
   negotiation; TLS 1.3 removes this feature in favor of a single point
   format for each curve.

4.2.9.  Pre-Shared Key Exchange Modes

   In order to use PSKs, clients MUST also send a                               | Section 2.1
   "psk_key_exchange_modes" extension.  The semantics of this extension         |
   are that the client only supports the use of PSKs with these modes,          |
   which restricts both the use of PSKs offered in this ClientHello and         |
   those which the server might supply via NewSessionTicket.




Rescorla                     Standards Track                   [Page 51]

RFC 8446                           TLS                       August 2018


   A client MUST provide a "psk_key_exchange_modes" extension if it             | Section 2.1, albeit less forcefully
   offers a "pre_shared_key" extension.  If clients offer                       | 
   "pre_shared_key" without a "psk_key_exchange_modes" extension,               |
   servers MUST abort the handshake.  Servers MUST NOT select a key             |            
   exchange mode that is not listed by the client.  This extension also         |
   restricts the modes for use with PSK resumption.  Servers SHOULD NOT         |
   send NewSessionTicket with tickets that are not compatible with the
   advertised modes; however, if a server does so, the impact will just
   be that the client's attempts at resumption fail.

   The server MUST NOT send a "psk_key_exchange_modes" extension.               | Section 2.2, albeit implicitly

      enum { psk_ke(0), psk_dhe_ke(1), (255) } PskKeyExchangeMode;

      struct {
          PskKeyExchangeMode ke_modes<1..255>;
      } PskKeyExchangeModes;

   psk_ke:  PSK-only key establishment.  In this mode, the server               | Section 2.2, albeit implicitly
      MUST NOT supply a "key_share" value.                                      |

   psk_dhe_ke:  PSK with (EC)DHE key establishment.  In this mode, the          | Section 2.2
      client and server MUST supply "key_share" values as described in          |
      Section 4.2.8.                                                            |

   Any future values that are allocated must ensure that the transmitted        ~ Post 1.3
   protocol messages unambiguously identify which mode was selected by          ~
   the server; at present, this is indicated by the presence of the
   "key_share" in the ServerHello.

4.2.10.  Early Data Indication

   When a PSK is used and early data is allowed for that PSK, the client      ?!| Section 2.6
   can send Application Data in its first flight of messages.  If the         ?!| It doesn't seem that "early data is allowed for [a PSK]," it seems more complicated than that.
   client opts to do so, it MUST supply both the "pre_shared_key" and          !| UPDATE: A NewSessionTicket may include extension "early_data" to indicate that the ticket may be used to send 0-RTT data
   "early_data" extensions.                                                     |

   The "extension_data" field of this extension contains an
   "EarlyDataIndication" value.












Rescorla                     Standards Track                   [Page 52]

RFC 8446                           TLS                       August 2018


      struct {} Empty;

      struct {
          select (Handshake.msg_type) {
              case new_session_ticket:   uint32 max_early_data_size;
              case client_hello:         Empty;
              case encrypted_extensions: Empty;
          };
      } EarlyDataIndication;

   See Section 4.6.1 for details regarding the use of the
   max_early_data_size field.

   The parameters for the 0-RTT data (version, symmetric cipher suite,          | Section 2.6
   Application-Layer Protocol Negotiation (ALPN) [RFC7301] protocol,            | 
   etc.) are those associated with the PSK in use.  For externally              |
   provisioned PSKs, the associated values are those provisioned along          |
   with the key.  For PSKs established via a NewSessionTicket message,          |
   the associated values are those which were negotiated in the                 |
   connection which established the PSK.  The PSK used to encrypt the           | 
   early data MUST be the first PSK listed in the client's                      |
   "pre_shared_key" extension.                                                  |

   For PSKs provisioned via NewSessionTicket, a server MUST validate            | Section 2.6
   that the ticket age for the selected PSK identity (computed by               |
   subtracting ticket_age_add from PskIdentity.obfuscated_ticket_age            
   modulo 2^32) is within a small tolerance of the time since the ticket        | Section 2.6
   was issued (see Section 8).  If it is not, the server SHOULD proceed         | Section 2.6, implicitly
   with the handshake but reject 0-RTT, and SHOULD NOT take any other           |
   action that assumes that this ClientHello is fresh.                          

   0-RTT messages sent in the first flight have the same (encrypted)
   content types as messages of the same type sent in other flights
   (handshake and application_data) but are protected under different
   keys.  After receiving the server's Finished message, if the server          | Section 2.6.1
   has accepted early data, an EndOfEarlyData message will be sent to           |
   indicate the key change.  This message will be encrypted with the            |
   0-RTT traffic keys.                                                          |













Rescorla                     Standards Track                   [Page 53]

RFC 8446                           TLS                       August 2018


   A server which receives an "early_data" extension MUST behave in one         | Section 2.6, implicitly
   of three ways:

   -  Ignore the extension and return a regular 1-RTT response.  The            | Section 2.6 
      server then skips past early data by attempting to deprotect              |
      received records using the handshake traffic key, discarding              | 
      records which fail deprotection (up to the configured                     |
      max_early_data_size).  Once a record is deprotected successfully,         |
      it is treated as the start of the client's second flight and the          |
      server proceeds as with an ordinary 1-RTT handshake.                      |

   -  Request that the client send another ClientHello by responding            | Section 2.6 
      with a HelloRetryRequest.  A client MUST NOT include the                  | Removing the "early_data" extension is a standard requirement of a second ClientHello
      "early_data" extension in its followup ClientHello.  The server           |
      then ignores early data by skipping all records with an external          |
      content type of "application_data" (indicating that they are              |
      encrypted), up to the configured max_early_data_size.                     |

   -  Return its own "early_data" extension in EncryptedExtensions,             | Section 2.6 
      indicating that it intends to process the early data.  It is not          |
      possible for the server to accept only a subset of the early data
      messages.  Even though the server sends a message accepting early
      data, the actual early data itself may already be in flight by the
      time the server generates this message.

   In order to accept early data, the server MUST have accepted a PSK           | Section 2.6 
   cipher suite and selected the first key offered in the client's              | 
   "pre_shared_key" extension.  In addition, it MUST verify that the            |
   following values are the same as those associated with the                   |
   selected PSK:                                                                |
                                                                                |
   -  The TLS version number                                                  ?!| 
                                                                                |
   -  The selected cipher suite                                               ?!| Surely duplicates "a PSK cipher suite"
                                                                                | 
   -  The selected ALPN [RFC7301] protocol, if any                            ?!| Presumably applies when extension application_layer_protocol_negotiation is present
                                                                                
   These requirements are a superset of those needed to perform a 1-RTT         | Section 2.6 
   handshake using the PSK in question.  For externally established             |
   PSKs, the associated values are those provisioned along with the key.        ?! Largely verbatim duplication of text on Page 52
   For PSKs established via a NewSessionTicket message, the associated          ?!
   values are those negotiated in the connection during which the ticket        ?!
   was established.                                                             ?!

   Future extensions MUST define their interaction with 0-RTT.                  | Appendix~\ref{sec:extensions}






Rescorla                     Standards Track                   [Page 54]

RFC 8446                           TLS                       August 2018


   If any of these checks fail, the server MUST NOT respond with the            | Section 2.6 
   extension and must discard all the first-flight data using one of the        |
   first two mechanisms listed above (thus falling back to 1-RTT or             |
   2-RTT).  If the client attempts a 0-RTT handshake but the server             |
   rejects it, the server will generally not have the 0-RTT record
   protection keys and must instead use trial decryption (either with           | Section 2.6 
   the 1-RTT handshake keys or by looking for a cleartext ClientHello in        |
   the case of a HelloRetryRequest) to find the first non-0-RTT message.        |

   If the server chooses to accept the "early_data" extension, then it
   MUST comply with the same error-handling requirements specified for
   all records when processing early data records.  Specifically, if the
   server fails to decrypt a 0-RTT record following an accepted
   "early_data" extension, it MUST terminate the connection with a
   "bad_record_mac" alert as per Section 5.2.

   If the server rejects the "early_data" extension, the client
   application MAY opt to retransmit the Application Data previously
   sent in early data once the handshake has been completed.  Note that
   automatic retransmission of early data could result in incorrect
   assumptions regarding the status of the connection.  For instance,
   when the negotiated connection selects a different ALPN protocol from
   what was used for the early data, an application might need to
   construct different messages.  Similarly, if early data assumes
   anything about the connection state, it might be sent in error after
   the handshake completes.

   A TLS implementation SHOULD NOT automatically resend early data;
   applications are in a better position to decide when retransmission
   is appropriate.  A TLS implementation MUST NOT automatically resend
   early data unless the negotiated connection selects the same ALPN
   protocol.

4.2.11.  Pre-Shared Key Extension

   The "pre_shared_key" extension is used to negotiate the identity of
   the pre-shared key to be used with a given handshake in association
   with PSK key establishment.













Rescorla                     Standards Track                   [Page 55]

RFC 8446                           TLS                       August 2018


   The "extension_data" field of this extension contains a
   "PreSharedKeyExtension" value:

      struct {
          opaque identity<1..2^16-1>;
          uint32 obfuscated_ticket_age;
      } PskIdentity;

      opaque PskBinderEntry<32..255>;

      struct {
          PskIdentity identities<7..2^16-1>;
          PskBinderEntry binders<33..2^16-1>;
      } OfferedPsks;

      struct {
          select (Handshake.msg_type) {
              case client_hello: OfferedPsks;
              case server_hello: uint16 selected_identity;
          };
      } PreSharedKeyExtension;

   identity:  A label for a key.  For instance, a ticket (as defined in         | Section 2.7.1
      Appendix B.3.4) or a label for a pre-shared key established               |
      externally.                                                               |

   obfuscated_ticket_age:  An obfuscated version of the age of the key.         | Section 2.7.1
      Section 4.2.11.1 describes how to form this value for identities          |
      established via the NewSessionTicket message.  For identities             |
      established externally, an obfuscated_ticket_age of 0 SHOULD be           |
      used, and servers MUST ignore the value.                                  |

   identities:  A list of the identities that the client is willing to          | Section 2.1
      negotiate with the server.  If sent alongside the "early_data"            |
      extension (see Section 4.2.10), the first identity is the one used        | Section 2.6
      for 0-RTT data.                                                           |

   binders:  A series of HMAC values, one for each value in the                 | Section 2.7.1      
      identities list and in the same order, computed as described              |
      below.                                                                    |

   selected_identity:  The server's chosen identity expressed as a              | Section 2.2
      (0-based) index into the identities in the client's list.                 |

   Each PSK is associated with a single Hash algorithm.  For PSKs               | Section 2.7.1, albeit indirectly
   established via the ticket mechanism (Section 4.6.1), this is the KDF        |
   Hash algorithm on the connection where the ticket was established.           |
   For externally established PSKs, the Hash algorithm MUST be set when         | Section 2.6



Rescorla                     Standards Track                   [Page 56]

RFC 8446                           TLS                       August 2018


   the PSK is established or default to SHA-256 if no such algorithm is         |
   defined.  The server MUST ensure that it selects a compatible PSK            | Section 2.1
   (if any) and cipher suite.                                                   |

   In TLS versions prior to TLS 1.3, the Server Name Identification             ~
   (SNI) value was intended to be associated with the session (Section 3.1      ~
   of [RFC6066]), with the server being required to enforce that the SNI        ~
   value associated with the session matches the one specified in the           ~
   resumption handshake.  However, in reality the implementations were          ~
   not consistent on which of two supplied SNI values they would use,           ~
   leading to the consistency requirement being de facto enforced by the        ~
   clients.  In TLS 1.3, the SNI value is always explicitly specified in
   the resumption handshake, and there is no need for the server to
   associate an SNI value with the ticket.  Clients, however, SHOULD
   store the SNI with the PSK to fulfill the requirements of
   Section 4.6.1.

   Implementor's note: When session resumption is the primary use case
   of PSKs, the most straightforward way to implement the PSK/cipher
   suite matching requirements is to negotiate the cipher suite first
   and then exclude any incompatible PSKs.  Any unknown PSKs (e.g., ones        | Section 2.1
   not in the PSK database or encrypted with an unknown key) SHOULD             |
   simply be ignored.  If no acceptable PSKs are found, the server              |
   SHOULD perform a non-PSK handshake if possible.  If backward                 |
   compatibility is important, client-provided, externally established
   PSKs SHOULD influence cipher suite selection.

   Prior to accepting PSK key establishment, the server MUST validate           | Section 2.7.1
   the corresponding binder value (see Section 4.2.11.2 below).  If this        |
   value is not present or does not validate, the server MUST abort the         |
   handshake.  Servers SHOULD NOT attempt to validate multiple binders;         |
   rather, they SHOULD select a single PSK and validate solely the              |
   binder that corresponds to that PSK.  See Section 8.2 and                    |
   Appendix E.6 for the security rationale for this requirement.  In            |
   order to accept PSK key establishment, the server sends a                    | Section 2.2
   "pre_shared_key" extension indicating the selected identity.                 |

   Clients MUST verify that the server's selected_identity is within the        | Section 2.2
   range supplied by the client, that the server selected a cipher suite        |
   indicating a Hash associated with the PSK, and that a server                 |
   "key_share" extension is present if required by the ClientHello              | 
   "psk_key_exchange_modes" extension.  If these values are not                 |
   consistent, the client MUST abort the handshake with an                      |
   "illegal_parameter" alert.                                                   |







Rescorla                     Standards Track                   [Page 57]

RFC 8446                           TLS                       August 2018


   If the server supplies an "early_data" extension, the client MUST            | Section 2.6
   verify that the server's selected_identity is 0.  If any other value         |
   is returned, the client MUST abort the handshake with an                     |
   "illegal_parameter" alert.                                                   |

   The "pre_shared_key" extension MUST be the last extension in the             | Section 2.1
   ClientHello (this facilitates implementation as described below).            |
   Servers MUST check that it is the last extension and otherwise fail          |
   the handshake with an "illegal_parameter" alert.                             |

4.2.11.1.  Ticket Age

   The client's view of the age of a ticket is the time since the
   receipt of the NewSessionTicket message.  Clients MUST NOT attempt to        
   use tickets which have ages greater than the "ticket_lifetime" value         | Section 2.7.1
   which was provided with the ticket.  The "obfuscated_ticket_age"             |
   field of each PskIdentity contains an obfuscated version of the
   ticket age formed by taking the age in milliseconds and adding the
   "ticket_age_add" value that was included with the ticket (see
   Section 4.6.1), modulo 2^32.  This addition prevents passive                ?! As per the spec, correlations are possible when tickets are reused. How is correlation possible when they aren't?
   observers from correlating connections unless tickets are reused.           ?! A NewSessionTicket will always be encrypted, so I see no possibility of correlation. (See email from Eric Rescorla, 
   Note that the "ticket_lifetime" field in the NewSessionTicket message       ?! dated 30 Apr.)
   is in seconds but the "obfuscated_ticket_age" is in milliseconds.
   Because ticket lifetimes are restricted to a week, 32 bits is enough
   to represent any plausible age, even in milliseconds.

4.2.11.2.  PSK Binder

   The PSK binder value forms a binding between a PSK and the current           | Section 2.7.1
   handshake, as well as a binding between the handshake in which the           |
   PSK was generated (if via a NewSessionTicket message) and the current        | drop "and the current handshake"
   handshake.  Each entry in the binders list is computed as an HMAC            |
   over a transcript hash (see Section 4.4.1) containing a partial              |
   ClientHello up to and including the PreSharedKeyExtension.identities         |
   field.  That is, it includes all of the ClientHello but not the              |
   binders list itself.  The length fields for the message (including 
   the overall length, the length of the extensions block, and the
   length of the "pre_shared_key" extension) are all set as if binders          
   of the correct lengths were present.                                         

   The PskBinderEntry is computed in the same way as the Finished               | Section 2.7.1
   message (Section 4.4.4) but with the BaseKey being the binder_key            |
   derived via the key schedule from the corresponding PSK which is             |
   being offered (see Section 7.1).                                             |







Rescorla                     Standards Track                   [Page 58]

RFC 8446                           TLS                       August 2018


   If the handshake includes a HelloRetryRequest, the initial                   | Section 2.7.1
   ClientHello and HelloRetryRequest are included in the transcript             |
   along with the new ClientHello.  For instance, if the client sends           |
   ClientHello1, its binder will be computed over:                              |
                                                                                |  
      Transcript-Hash(Truncate(ClientHello1))                                   |
                                                                                | 
   Where Truncate() removes the binders list from the ClientHello.              |
                                                                                |   
   If the server responds with a HelloRetryRequest and the client then          |
   sends ClientHello2, its binder will be computed over:                        |
                                                                                |
      Transcript-Hash(ClientHello1,                                             |
                      HelloRetryRequest,                                        |
                      Truncate(ClientHello2))                                   |

   The full ClientHello1/ClientHello2 is included in all other handshake
   hash computations.  Note that in the first flight,
   Truncate(ClientHello1) is hashed directly, but in the second flight,
   ClientHello1 is hashed and then reinjected as a "message_hash"
   message, as described in Section 4.4.1.

4.2.11.3.  Processing Order

   Clients are permitted to "stream" 0-RTT data until they receive the          | Section 2.6.1
   server's Finished, only then sending the EndOfEarlyData message,             |
   followed by the rest of the handshake.  In order to avoid deadlocks,         |
   when accepting "early_data", servers MUST process the client's               |
   ClientHello and then immediately send their flight of messages,              |
   rather than waiting for the client's EndOfEarlyData message before           |
   sending its ServerHello.                                                     |

4.3.  Server Parameters

   The next two messages from the server, EncryptedExtensions and               |
   CertificateRequest, contain information from the server that                 |
   determines the rest of the handshake.  These messages are encrypted          | Section 2.4
   with keys derived from the server_handshake_traffic_secret.                  |













Rescorla                     Standards Track                   [Page 59]

RFC 8446                           TLS                       August 2018


4.3.1.  Encrypted Extensions

   In all handshakes, the server MUST send the EncryptedExtensions              | Section 2.4
   message immediately after the ServerHello message.  This is the first        |
   message that is encrypted under keys derived from the                        |
   server_handshake_traffic_secret.                                             |

   The EncryptedExtensions message contains extensions that can be              | Section 2.4
   protected, i.e., any which are not needed to establish the                   |
   cryptographic context but which are not associated with individual           |
   certificates.  The client MUST check EncryptedExtensions for the             | Appendix~\ref{sec:extensions}
   presence of any forbidden extensions and if any are found MUST abort         |
   the handshake with an "illegal_parameter" alert.                             |

   Structure of this message:                       

      struct {
          Extension extensions<0..2^16-1>;
      } EncryptedExtensions;

   extensions:  A list of extensions.  For more information, see the            | Section 2.4 
      table in Section 4.2.                                                     |

4.3.2.  Certificate Request

   A server which is authenticating with a certificate MAY optionally           | Appendix~\ref{sec:CR}
   request a certificate from the client.  This message, if sent, MUST          |
   follow EncryptedExtensions.                                                  | 

   Structure of this message:

      struct {
          opaque certificate_request_context<0..2^8-1>;
          Extension extensions<2..2^16-1>;
      } CertificateRequest;
















Rescorla                     Standards Track                   [Page 60]

RFC 8446                           TLS                       August 2018


   certificate_request_context:  An opaque string which identifies the          | Appendix~\ref{sec:CR}
      certificate request and which will be echoed in the client's              |
      Certificate message.  The certificate_request_context MUST be             | Albeit, "MUST be unique with the scope of this connection" is over-approximated  
      unique within the scope of this connection (thus preventing replay        | by using nonces.
      of client CertificateVerify messages).  This field SHALL be zero          |  
      length unless used for the post-handshake authentication exchanges        | 
      described in Section 4.6.2.  When requesting post-handshake               |
      authentication, the server SHOULD make the context unpredictable          |
      to the client (e.g., by randomly generating it) in order to               |
      prevent an attacker who has temporary access to the client's
      private key from pre-computing valid CertificateVerify messages.

   extensions:  A set of extensions describing the parameters of the            | Appendix~\ref{sec:CR}
      certificate being requested.  The "signature_algorithms" extension        |
      MUST be specified, and other extensions may optionally be included        |
      if defined for this message.  Clients MUST ignore unrecognized            
      extensions.                                                               

   In prior versions of TLS, the CertificateRequest message carried a           ~
   list of signature algorithms and certificate authorities which the           ~
   server would accept.  In TLS 1.3, the former is expressed by sending         | Section 2.1
   the "signature_algorithms" and optionally "signature_algorithms_cert"        |
   extensions.  The latter is expressed by sending the
   "certificate_authorities" extension (see Section 4.2.4).

   Servers which are authenticating with a PSK MUST NOT send the                | Appendix~\ref{sec:CR}
   CertificateRequest message in the main handshake, though they MAY            |
   send it in post-handshake authentication (see Section 4.6.2) provided        |
   that the client has sent the "post_handshake_auth" extension (see            |
   Section 4.2.6).                                                              |

4.4.  Authentication Messages

   As discussed in Section 2, TLS generally uses a common set of
   messages for authentication, key confirmation, and handshake
   integrity: Certificate, CertificateVerify, and Finished.  (The PSK
   binders also perform key confirmation, in a similar fashion.)  These
   three messages are always sent as the last messages in their
   handshake flight.  The Certificate and CertificateVerify messages are
   only sent under certain circumstances, as defined below.  The
   Finished message is always sent as part of the Authentication Block.
   These messages are encrypted under keys derived from the
   [sender]_handshake_traffic_secret.








Rescorla                     Standards Track                   [Page 61]

RFC 8446                           TLS                       August 2018


   The computations for the Authentication messages all uniformly take
   the following inputs:

   -  The certificate and signing key to be used.

   -  A Handshake Context consisting of the set of messages to be
      included in the transcript hash.

   -  A Base Key to be used to compute a MAC key.

   Based on these inputs, the messages then contain:

   Certificate:  The certificate to be used for authentication, and any         | Section 2.5.1
      supporting certificates in the chain.  Note that certificate-based        | 
      client authentication is not available in PSK handshake flows             ?! Post-handshake certificate-based client authentication is possible
      (including 0-RTT).                                                        ?! 

   CertificateVerify:  A signature over the value                               | Section 2.3.1
      Transcript-Hash(Handshake Context, Certificate).                          |

   Finished:  A MAC over the value Transcript-Hash(Handshake Context,           | Section 2.3.1 & 2.5.2
      Certificate, CertificateVerify) using a MAC key derived from the          |
      Base Key.                                                                 |
                                                                                |    
   The following table defines the Handshake Context and MAC Base Key           |
   for each scenario:                                                           |
                                                                                |
   +-----------+-------------------------+-----------------------------+        |
   | Mode      | Handshake Context       | Base Key                    |        |
   +-----------+-------------------------+-----------------------------+        |
   | Server    | ClientHello ... later   | server_handshake_traffic_   |        |
   |           | of EncryptedExtensions/ | secret                      |        |
   |           | CertificateRequest      |                             |        |
   |           |                         |                             |        |
   | Client    | ClientHello ... later   | client_handshake_traffic_   |        |
   |           | of server               | secret                      |        |
   |           | Finished/EndOfEarlyData |                             |        |
   |           |                         |                             |        
   | Post-     | ClientHello ... client  | client_application_traffic_ |        ?! shouldn't that be [sender]_application_traffic_secret_N
   | Handshake | Finished +              | secret_N                    |
   |           | CertificateRequest      |                             |
   +-----------+-------------------------+-----------------------------+









Rescorla                     Standards Track                   [Page 62]

RFC 8446                           TLS                       August 2018


4.4.1.  The Transcript Hash

   Many of the cryptographic computations in TLS make use of a
   transcript hash.  This value is computed by hashing the concatenation        | Section 1 & Section 2.3.1
   of each included handshake message, including the handshake message          | 
   header carrying the handshake message type and length fields, but not        | Section 2.3.1
   including record layer headers.  I.e.,                                       |
                                                                                |
    Transcript-Hash(M1, M2, ... Mn) = Hash(M1 || M2 || ... || Mn)               |
                                                                                |
   As an exception to this general rule, when the server responds to a          |  
   ClientHello with a HelloRetryRequest, the value of ClientHello1 is           |
   replaced with a special synthetic handshake message of handshake type        |
   "message_hash" containing Hash(ClientHello1).  I.e.,                         |
                                                                                |
  Transcript-Hash(ClientHello1, HelloRetryRequest, ... Mn) =                    |
      Hash(message_hash ||        /* Handshake type */                          |
           00 00 Hash.length  ||  /* Handshake message length (bytes) */        |
           Hash(ClientHello1) ||  /* Hash of ClientHello1 */                    |
           HelloRetryRequest  || ... || Mn)                                     |
                                                                                |
   The reason for this construction is to allow the server to do a              |
   stateless HelloRetryRequest by storing just the hash of ClientHello1         |
   in the cookie, rather than requiring it to export the entire                 |
   intermediate hash state (see Section 4.2.2).                                 |

   For concreteness, the transcript hash is always taken from the               | Section 2.3.1
   following sequence of handshake messages, starting at the first              |
   ClientHello and including only those messages that were sent:                |
   ClientHello, HelloRetryRequest, ClientHello, ServerHello,                    |
   EncryptedExtensions, server CertificateRequest, server Certificate,          |
   server CertificateVerify, server Finished, EndOfEarlyData, client            |
   Certificate, client CertificateVerify, client Finished.                      |

   In general, implementations can implement the transcript by keeping a
   running transcript hash value based on the negotiated hash.  Note,
   however, that subsequent post-handshake authentications do not
   include each other, just the messages through the end of the main
   handshake.












Rescorla                     Standards Track                   [Page 63]

RFC 8446                           TLS                       August 2018


4.4.2.  Certificate

   This message conveys the endpoint's certificate chain to the peer.           | Section 2.5.1

   The server MUST send a Certificate message whenever the agreed-upon          | Section 2.5
   key exchange method uses certificates for authentication (this               |
   includes all key exchange methods defined in this document                   |
   except PSK).                                                                 |

   The client MUST send a Certificate message if and only if the server         | Appendix~\ref{sec:CR}
   has requested client authentication via a CertificateRequest message         |
   (Section 4.3.2).  If the server requests client authentication but no        |
   suitable certificate is available, the client MUST send a Certificate        |
   message containing no certificates (i.e., with the "certificate_list"        |
   field having length 0).  A Finished message MUST be sent regardless          |
   of whether the Certificate message is empty.                                 |

   Structure of this message:

      enum {
          X509(0),
          RawPublicKey(2),
          (255)
      } CertificateType;

      struct {
          select (certificate_type) {
              case RawPublicKey:
                /* From RFC 7250 ASN.1_subjectPublicKeyInfo */
                opaque ASN1_subjectPublicKeyInfo<1..2^24-1>;

              case X509:
                opaque cert_data<1..2^24-1>;
          };
          Extension extensions<0..2^16-1>;
      } CertificateEntry;

      struct {
          opaque certificate_request_context<0..2^8-1>;
          CertificateEntry certificate_list<0..2^24-1>;
      } Certificate;










Rescorla                     Standards Track                   [Page 64]        
                                                                              | Although it is true that Certificate.certificate_request_context echos
RFC 8446                           TLS                       August 2018        | CertificateRequest.certificate_request_context (when message Certificate is sent in
                                                                                | response to message CertificateRequest), both values SHALL be zero length unless used
                                                                                | for post-handshake authentication exchanges. 
   certificate_request_context:  If this message is in response to a            | Appendix~\ref{sec:CR}
      CertificateRequest, the value of certificate_request_context in           |
      that message.  Otherwise (in the case of server authentication),          | Section 2.5.1
      this field SHALL be zero length.                                          |

   certificate_list:  A sequence (chain) of CertificateEntry structures,        | Section 2.5.1
      each containing a single certificate and set of extensions.               |

   extensions:  A set of extension values for the CertificateEntry.  The        
      "Extension" format is defined in Section 4.2.  Valid extensions           
      for server certificates at present include the OCSP Status                
      extension [RFC6066] and the SignedCertificateTimestamp extension          
      [RFC6962]; future extensions may be defined for this message as
      well.  Extensions in the Certificate message from the server MUST         | Section 2.5.1 
      correspond to ones from the ClientHello message.  Extensions in           |
      the Certificate message from the client MUST correspond to                | Appendix~\ref{sec:CR}
      extensions in the CertificateRequest message from the server.  If         |
      an extension applies to the entire chain, it SHOULD be included in        | Section 2.5.1 
      the first CertificateEntry.                                               |

   If the corresponding certificate type extension                              | Section 2.5.1
   ("server_certificate_type" or "client_certificate_type") was not             |
   negotiated in EncryptedExtensions, or the X.509 certificate type was         |
   negotiated, then each CertificateEntry contains a DER-encoded X.509          |
   certificate.  The sender's certificate MUST come in the first                | 
   CertificateEntry in the list.  Each following certificate SHOULD             |
   directly certify the one immediately preceding it.  Because                  |
   certificate validation requires that trust anchors be distributed
   independently, a certificate that specifies a trust anchor MAY be            | Section 2.5.1
   omitted from the chain, provided that supported peers are known to           |
   possess any omitted certificates.                                            |    

   Note: Prior to TLS 1.3, "certificate_list" ordering required each            ~
   certificate to certify the one immediately preceding it; however,            ~
   some implementations allowed some flexibility.  Servers sometimes            ~
   send both a current and deprecated intermediate for transitional             ~
   purposes, and others are simply configured incorrectly, but these            ~
   cases can nonetheless be validated properly.  For maximum                    ~
   compatibility, all implementations SHOULD be prepared to handle
   potentially extraneous certificates and arbitrary orderings from any
   TLS version, with the exception of the end-entity certificate which          
   MUST be first.                                                               

   If the RawPublicKey certificate type was negotiated, then the                | Section 2.5.1
   certificate_list MUST contain no more than one CertificateEntry,             |
   which contains an ASN1_subjectPublicKeyInfo value as defined in
   [RFC7250], Section 3.1.




Rescorla                     Standards Track                   [Page 65]

RFC 8446                           TLS                       August 2018


   The OpenPGP certificate type [RFC6091] MUST NOT be used with TLS 1.3.

   The server's certificate_list MUST always be non-empty.  A client            | Section 2.5.1
   will send an empty certificate_list if it does not have an                   | Appendix~\ref{sec:CR}
   appropriate certificate to send in response to the server's                  |
   authentication request.                                                      |

4.4.2.1.  OCSP Status and SCT Extensions

   [RFC6066] and [RFC6961] provide extensions to negotiate the server
   sending OCSP responses to the client.  In TLS 1.2 and below, the
   server replies with an empty extension to indicate negotiation of            ~
   this extension and the OCSP information is carried in a                      ~
   CertificateStatus message.  In TLS 1.3, the server's OCSP information
   is carried in an extension in the CertificateEntry containing the
   associated certificate.  Specifically, the body of the
   "status_request" extension from the server MUST be a
   CertificateStatus structure as defined in [RFC6066], which is
   interpreted as defined in [RFC6960].

   Note: The status_request_v2 extension [RFC6961] is deprecated.               
   TLS 1.3 servers MUST NOT act upon its presence or information in it
   when processing ClientHello messages; in particular, they MUST NOT
   send the status_request_v2 extension in the EncryptedExtensions,
   CertificateRequest, or Certificate messages.  TLS 1.3 servers MUST be
   able to process ClientHello messages that include it, as it MAY be
   sent by clients that wish to use it in earlier protocol versions.

   A server MAY request that a client present an OCSP response with its
   certificate by sending an empty "status_request" extension in its
   CertificateRequest message.  If the client opts to send an OCSP
   response, the body of its "status_request" extension MUST be a
   CertificateStatus structure as defined in [RFC6066].

   Similarly, [RFC6962] provides a mechanism for a server to send a             ~
   Signed Certificate Timestamp (SCT) as an extension in the ServerHello        ~
   in TLS 1.2 and below.  In TLS 1.3, the server's SCT information is         
   carried in an extension in the CertificateEntry.













Rescorla                     Standards Track                   [Page 66]

RFC 8446                           TLS                       August 2018


4.4.2.2.  Server Certificate Selection

   The following rules apply to the certificates sent by the server:

   -  The certificate type MUST be X.509v3 [RFC5280], unless explicitly         | Section 2.5.1
      negotiated otherwise (e.g., [RFC7250]).                                 ?!| Should surely be "certificate types"

   -  The server's end-entity certificate's public key (and associated        ?!| Section 2.5.1
      restrictions) MUST be compatible with the selected authentication       ?!| Surely "with an algorithm from"
      algorithm from the client's "signature_algorithms" extension            ?!| Also, surely requires an exception, e.g., unless no valid certificate chain can be produced without 
      (currently RSA, ECDSA, or EdDSA).                                       ?!| unsupported algorithms (see Section 4.2.3).

   -  The certificate MUST allow the key to be used for signing (i.e.,        ?!| Section 2.5.1 
      the digitalSignature bit MUST be set if the Key Usage extension is      ?!| Should surely be "The certificates..." 
      present) with a signature scheme indicated in the client's              ?!| Also, imprecision regarding "signature_algorithms"/"signature_algorithms_cert" extensions
      "signature_algorithms"/"signature_algorithms_cert" extensions (see      ?!|
      Section 4.2.3).                                                         ?!|

   -  The "server_name" [RFC6066] and "certificate_authorities"
      extensions are used to guide certificate selection.  As servers
      MAY require the presence of the "server_name" extension, clients
      SHOULD send this extension, when applicable.                              ?! How does a client know when it is applicable?

   All certificates provided by the server MUST be signed by a signature        | Section 2.5.1
   algorithm advertised by the client if it is able to provide such a           |
   chain (see Section 4.2.3).  Certificates that are self-signed or             |
   certificates that are expected to be trust anchors are not validated         |
   as part of the chain and therefore MAY be signed with any algorithm.         |

   If the server cannot produce a certificate chain that is signed only         | Section 2.5.1
   via the indicated supported algorithms, then it SHOULD continue the          |    
   handshake by sending the client a certificate chain of its choice            |
   that may include algorithms that are not known to be supported by the        |
   client.  This fallback chain SHOULD NOT use the deprecated SHA-1 hash      ?!| The sentence is valid, but difficult to read. It could be rewritten (and perhaps more easily read) as:
   algorithm in general, but MAY do so if the client's advertisement          ?!|   This fullback chain MUST NOT use the deprecated SHA-1 hash,   
   permits it, and MUST NOT do so otherwise.                                  ?!|   except if advertised by the client, in which case it MAY.

   If the client cannot construct an acceptable chain using the provided        
   certificates and decides to abort the handshake, then it MUST abort          
   the handshake with an appropriate certificate-related alert (by              
   default, "unsupported_certificate"; see Section 6.2 for more                 
   information).                                                                

   If the server has multiple certificates, it chooses one of them based        
   on the above-mentioned criteria (in addition to other criteria, such         
   as transport-layer endpoint, local configuration, and preferences).          





Rescorla                     Standards Track                   [Page 67]

RFC 8446                           TLS                       August 2018


4.4.2.3.  Client Certificate Selection

   The following rules apply to certificates sent by the client:

   -  The certificate type MUST be X.509v3 [RFC5280], unless explicitly         | Section 2.5.1
      negotiated otherwise (e.g., [RFC7250]).                                   |

   -  If the "certificate_authorities" extension in the
      CertificateRequest message was present, at least one of the
      certificates in the certificate chain SHOULD be issued by one of
      the listed CAs.

   -  The certificates MUST be signed using an acceptable signature
      algorithm, as described in Section 4.3.2.  Note that this relaxes
      the constraints on certificate-signing algorithms found in prior
      versions of TLS.

   -  If the CertificateRequest message contained a non-empty
      "oid_filters" extension, the end-entity certificate MUST match the
      extension OIDs that are recognized by the client, as described in
      Section 4.2.5.

4.4.2.4.  Receiving a Certificate Message

   In general, detailed certificate validation procedures are out of            | Section 2.5.1
   scope for TLS (see [RFC5280]).  This section provides TLS-specific
   requirements.

   If the server supplies an empty Certificate message, the client MUST         | Section 2.5.1
   abort the handshake with a "decode_error" alert.                             |

   If the client does not send any certificates (i.e., it sends an empty        | Appendix~\ref{sec:CR}
   Certificate message), the server MAY at its discretion either                |
   continue the handshake without client authentication or abort the            |
   handshake with a "certificate_required" alert.  Also, if some aspect         |
   of the certificate chain was unacceptable (e.g., it was not signed by        |
   a known, trusted CA), the server MAY at its discretion either                |
   continue the handshake (considering the client unauthenticated) or           |
   abort the handshake.                                                         |

   Any endpoint receiving any certificate which it would need to                | Section 2.5.1
   validate using any signature algorithm using an MD5 hash MUST abort          |
   the handshake with a "bad_certificate" alert.  SHA-1 is deprecated,          |
   and it is RECOMMENDED that any endpoint receiving any certificate            |
   which it would need to validate using any signature algorithm using a        |
   SHA-1 hash abort the handshake with a "bad_certificate" alert.  For          |
   clarity, this means that endpoints can accept these algorithms for
   certificates that are self-signed or are trust anchors.



Rescorla                     Standards Track                   [Page 68]

RFC 8446                           TLS                       August 2018


   All endpoints are RECOMMENDED to transition to SHA-256 or better as
   soon as possible to maintain interoperability with implementations
   currently in the process of phasing out SHA-1 support.

   Note that a certificate containing a key for one signature algorithm
   MAY be signed using a different signature algorithm (for instance, an
   RSA key signed with an ECDSA key).

4.4.3.  Certificate Verify

   This message is used to provide explicit proof that an endpoint              | Section 2.5.1
   possesses the private key corresponding to its certificate.  The             |
   CertificateVerify message also provides integrity for the handshake
   up to this point.  Servers MUST send this message when authenticating        | Section 2.5.1
   via a certificate.  Clients MUST send this message whenever                  | Appendix~\ref{sec:CR}
   authenticating via a certificate (i.e., when the Certificate message         |
   is non-empty).  When sent, this message MUST appear immediately after        | Section 2.5.1 & Appendix~\ref{sec:CR}
   the Certificate message and immediately prior to the Finished                |
   message.                                                                     |

   Structure of this message:

      struct {
          SignatureScheme algorithm;
          opaque signature<0..2^16-1>;
      } CertificateVerify;

   The algorithm field specifies the signature algorithm used (see              | Section 2.5.1
   Section 4.2.3 for the definition of this type).  The signature is a          |
   digital signature using that algorithm.  The content that is covered         |
   under the signature is the hash output as described in Section 4.4.1,        |
   namely:                                                                      |
                                                                                |
      Transcript-Hash(Handshake Context, Certificate)                           |
                                                                                |
   The digital signature is then computed over the concatenation of:            |
                                                                                |
   -  A string that consists of octet 32 (0x20) repeated 64 times               |
                                                                                |
   -  The context string                                                        ?! (Defined below.)
                                                                                |
   -  A single 0 byte which serves as the separator                             |
                                                                                |
   -  The content to be signed                                                  ? Presumably the handshake hash







Rescorla                     Standards Track                   [Page 69]

RFC 8446                           TLS                       August 2018


   This structure is intended to prevent an attack on previous versions         ? Is this attack documented?
   of TLS in which the ServerKeyExchange format meant that attackers
   could obtain a signature of a message with a chosen 32-byte prefix
   (ClientHello.random).  The initial 64-byte pad clears that prefix            
   along with the server-controlled ServerHello.random.

   The context string for a server signature is                                 | Section 2.5.1
   "TLS 1.3, server CertificateVerify".  The context string for a               |
   client signature is "TLS 1.3, client CertificateVerify".  It is              | Appendix~\ref{sec:CR}
   used to provide separation between signatures made in different              |
   contexts, helping against potential cross-protocol attacks.                  |

   For example, if the transcript hash was 32 bytes of 01 (this length
   would make sense for SHA-256), the content covered by the digital
   signature for a server CertificateVerify would be:

      2020202020202020202020202020202020202020202020202020202020202020
      2020202020202020202020202020202020202020202020202020202020202020
      544c5320312e332c207365727665722043657274696669636174655665726966
      79
      00
      0101010101010101010101010101010101010101010101010101010101010101

   On the sender side, the process for computing the signature field of
   the CertificateVerify message takes as input:

   -  The content covered by the digital signature

   -  The private signing key corresponding to the certificate sent in
      the previous message

   If the CertificateVerify message is sent by a server, the signature          | Section 2.5.1
   algorithm MUST be one offered in the client's "signature_algorithms"         |
   extension unless no valid certificate chain can be produced without        ?!| Seemingly contradicts "The server's...public key...MUST be compatible with the [algorithm] selected
   unsupported algorithms (see Section 4.2.3).                                ?!| ...from the client's 'signature_algorithms' extension" (Lines 3710-3711)

   If sent by a client, the signature algorithm used in the signature           | Appendix~\ref{sec:CR}
   MUST be one of those present in the supported_signature_algorithms           |
   field of the "signature_algorithms" extension in the                         |
   CertificateRequest message.                                                  |

   In addition, the signature algorithm MUST be compatible with the key
   in the sender's end-entity certificate.  RSA signatures MUST use an
   RSASSA-PSS algorithm, regardless of whether RSASSA-PKCS1-v1_5
   algorithms appear in "signature_algorithms".  The SHA-1 algorithm
   MUST NOT be used in any signatures of CertificateVerify messages.





Rescorla                     Standards Track                   [Page 70]

RFC 8446                           TLS                       August 2018


   All SHA-1 signature algorithms in this specification are defined
   solely for use in legacy certificates and are not valid for
   CertificateVerify signatures.

   The receiver of a CertificateVerify message MUST verify the signature        | Section 2.5.1
   field.  The verification process takes as input:

   -  The content covered by the digital signature

   -  The public key contained in the end-entity certificate found in
      the associated Certificate message

   -  The digital signature received in the signature field of the
      CertificateVerify message

   If the verification fails, the receiver MUST terminate the handshake         | Section 2.5.1
   with a "decrypt_error" alert.                                                |

4.4.4.  Finished

   The Finished message is the final message in the Authentication              | Section 2.5.2
   Block.  It is essential for providing authentication of the handshake        |
   and of the computed keys.                                                    |
                                                                                |
   Recipients of Finished messages MUST verify that the contents are            |
   correct and if incorrect MUST terminate the connection with a                |
   "decrypt_error" alert.                                                       |

   Once a side has sent its Finished message and has received and               | Section 2.5.2
   validated the Finished message from its peer, it may begin to send           |
   and receive Application Data over the connection.  There are two             |
   settings in which it is permitted to send data prior to receiving the
   peer's Finished:

   1.  Clients sending 0-RTT data as described in Section 4.2.10.               | Section 2.6

   2.  Servers MAY send data after sending their first flight, but              | Section 2.5.2
       because the handshake is not yet complete, they have no assurance        |
       of either the peer's identity or its liveness (i.e., the                 |
       ClientHello might have been replayed).                                   |











Rescorla                     Standards Track                   [Page 71]

RFC 8446                           TLS                       August 2018


   The key used to compute the Finished message is computed from the            | Section 2.5.2
   Base Key defined in Section 4.4 using HKDF (see Section 7.1).                |
   Specifically:                                                                |
                                                                                |
   finished_key =                                                               |
       HKDF-Expand-Label(BaseKey, "finished", "", Hash.length)                  | 
                                                                                
   Structure of this message:                                                   
                                                                                
      struct {                                                                  
          opaque verify_data[Hash.length];                                      
      } Finished;                                                               
                                                                                
   The verify_data value is computed as follows:                                | Section 2.5.2
                                                                                |
      verify_data =                                                             |
          HMAC(finished_key,                                                    |
               Transcript-Hash(Handshake Context,                               |
                               Certificate*, CertificateVerify*))               |
                                                                                |
      * Only included if present.                                               |

   HMAC [RFC2104] uses the Hash algorithm for the handshake.  As noted          | Section 2.3
   above, the HMAC input can generally be implemented by a running hash,        
   i.e., just the handshake hash at this point.                                 

   In previous versions of TLS, the verify_data was always 12 octets            ~
   long.  In TLS 1.3, it is the size of the HMAC output for the Hash
   used for the handshake.

   Note: Alerts and any other non-handshake record types are not
   handshake messages and are not included in the hash computations.

   Any records following a Finished message MUST be encrypted under the         | Section 2.3.3 (closing sentence)
   appropriate application traffic key as described in Section 7.2.  In         |
   particular, this includes any alerts sent by the server in response
   to client Certificate and CertificateVerify messages.

4.5.  End of Early Data

      struct {} EndOfEarlyData;

   If the server sent an "early_data" extension in EncryptedExtensions,         | Section 2.6
   the client MUST send an EndOfEarlyData message after receiving the           |
   server Finished.  If the server does not send an "early_data"                |
   extension in EncryptedExtensions, then the client MUST NOT send an           |
   EndOfEarlyData message.  This message indicates that all 0-RTT               |
   application_data messages, if any, have been transmitted and that the        |  



Rescorla                     Standards Track                   [Page 72]

RFC 8446                           TLS                       August 2018


   following records are protected under handshake traffic keys.                |
   Servers MUST NOT send this message, and clients receiving it MUST            |
   terminate the connection with an "unexpected_message" alert.  This           |
   message is encrypted under keys derived from the                             |
   client_early_traffic_secret.                                                 |

4.6.  Post-Handshake Messages

   TLS also allows other messages to be sent after the main handshake.
   These messages use a handshake content type and are encrypted under
   the appropriate application traffic key.

4.6.1.  New Session Ticket Message

   At any time after the server has received the client Finished                | Section 2.7.1
   message, it MAY send a NewSessionTicket message.  This message               |
   creates a unique association between the ticket value and a secret           |
   PSK derived from the resumption master secret (see Section 7).               |

   The client MAY use this PSK for future handshakes by including the           | Section 2.7.1
   ticket value in the "pre_shared_key" extension in its ClientHello            |
   (Section 4.2.11).  Servers MAY send multiple tickets on a single
   connection, either immediately after each other or after specific
   events (see Appendix C.4).  For instance, the server might send a new
   ticket after post-handshake authentication in order to encapsulate
   the additional client authentication state.  Multiple tickets are
   useful for clients for a variety of purposes, including:

   -  Opening multiple parallel HTTP connections.

   -  Performing connection racing across interfaces and address
      families via (for example) Happy Eyeballs [RFC8305] or related
      techniques.

   Any ticket MUST only be resumed with a cipher suite that has the same        | Sections 2.1 & 2.2
   KDF hash algorithm as that used to establish the original connection.        |

   Clients MUST only resume if the new SNI value is valid for the server
   certificate presented in the original session and SHOULD only resume
   if the SNI value matches the one used in the original session.  The
   latter is a performance optimization: normally, there is no reason to
   expect that different servers covered by a single certificate would
   be able to accept each other's tickets; hence, attempting resumption
   in that case would waste a single-use ticket.  If such an indication
   is provided (externally or by any other means), clients MAY resume
   with a different SNI value.





Rescorla                     Standards Track                   [Page 73]

RFC 8446                           TLS                       August 2018


   On resumption, if reporting an SNI value to the calling application,
   implementations MUST use the value sent in the resumption ClientHello
   rather than the value sent in the previous session.  Note that if a
   server implementation declines all PSK identities with different SNI
   values, these two values are always the same.

   Note: Although the resumption master secret depends on the client's
   second flight, a server which does not request client authentication
   MAY compute the remainder of the transcript independently and then
   send a NewSessionTicket immediately upon sending its Finished rather
   than waiting for the client Finished.  This might be appropriate in
   cases where the client is expected to open multiple TLS connections
   in parallel and would benefit from the reduced overhead of a
   resumption handshake, for example.

      struct {
          uint32 ticket_lifetime;
          uint32 ticket_age_add;
          opaque ticket_nonce<0..255>;
          opaque ticket<1..2^16-1>;
          Extension extensions<0..2^16-2>;
      } NewSessionTicket;

   ticket_lifetime:  Indicates the lifetime in seconds as a 32-bit              | Section 2.7.1
      unsigned integer in network byte order from the time of ticket            |
      issuance.  Servers MUST NOT use any value greater than                    |
      604800 seconds (7 days).  The value of zero indicates that the            ? What's the purpose of zero?
      ticket should be discarded immediately.  Clients MUST NOT cache         ?!| "MUST NOT" cache is surely overly zealous and will likely result in non-compliant implementations; 
      tickets for longer than 7 days, regardless of the ticket_lifetime,      ?!| not using tickets after 7 days should suffice.
      and MAY delete tickets earlier based on local policy.  A server           |
      MAY treat a ticket as valid for a shorter period of time than what        |
      is stated in the ticket_lifetime.                                         |

   ticket_age_add:  A securely generated, random 32-bit value that is           | Section 2.7.1
      used to obscure the age of the ticket that the client includes in         |
      the "pre_shared_key" extension.  The client-side ticket age is            |
      added to this value modulo 2^32 to obtain the value that is
      transmitted by the client.  The server MUST generate a fresh value
      for each ticket it sends.

   ticket_nonce:  A per-ticket value that is unique across all tickets          | Section 2.7.1
      issued on this connection.                                                |









Rescorla                     Standards Track                   [Page 74]

RFC 8446                           TLS                       August 2018


   ticket:  The value of the ticket to be used as the PSK identity.  The        | Section 2.7.1
      ticket itself is an opaque label.  It MAY be either a database
      lookup key or a self-encrypted and self-authenticated value.

   extensions:  A set of extension values for the ticket.  The                  | Section 2.7.1
      "Extension" format is defined in Section 4.2.  Clients MUST ignore
      unrecognized extensions.

   The sole extension currently defined for NewSessionTicket is                 | Section 2.7.1
   "early_data", indicating that the ticket may be used to send 0-RTT           |
   data (Section 4.2.10).  It contains the following value:                     
                                                                                
   max_early_data_size:  The maximum amount of 0-RTT data that the              | Section 2.7.1
      client is allowed to send when using this ticket, in bytes.  Only         |
      Application Data payload (i.e., plaintext but not padding or the
      inner content type byte) is counted.  A server receiving more than
      max_early_data_size bytes of 0-RTT data SHOULD terminate the              | Section 2.7.1
      connection with an "unexpected_message" alert.  Note that servers         |
      that reject early data due to lack of cryptographic material will
      be unable to differentiate padding from content, so clients
      SHOULD NOT depend on being able to send large quantities of
      padding in early data records.

   The PSK associated with the ticket is computed as:                           | Section 2.7.1
                                                                                |
       HKDF-Expand-Label(resumption_master_secret,                              |
                        "resumption", ticket_nonce, Hash.length)                |
                                                                                |
   Because the ticket_nonce value is distinct for each NewSessionTicket         |
   message, a different PSK will be derived for each ticket.                    |

   Note that in principle it is possible to continue issuing new tickets
   which indefinitely extend the lifetime of the keying material
   originally derived from an initial non-PSK handshake (which was most
   likely tied to the peer's certificate).  It is RECOMMENDED that
   implementations place limits on the total lifetime of such keying
   material; these limits should take into account the lifetime of the
   peer's certificate, the likelihood of intervening revocation, and the
   time since the peer's online CertificateVerify signature.

4.6.2.  Post-Handshake Authentication

   When the client has sent the "post_handshake_auth" extension (see            | Appendix~\ref{sec:CR}
   Section 4.2.6), a server MAY request client authentication at any            |
   time after the handshake has completed by sending a                          |
   CertificateRequest message.  The client MUST respond with the                |
   appropriate Authentication messages (see Section 4.4).  If the client        |
   chooses to authenticate, it MUST send Certificate, CertificateVerify,        |



Rescorla                     Standards Track                   [Page 75]

RFC 8446                           TLS                       August 2018


   and Finished.  If it declines, it MUST send a Certificate message            | Appendix~\ref{sec:CR}
   containing no certificates followed by Finished.  All of the client's        |
   messages for a given response MUST appear consecutively on the wire
   with no intervening messages of other types.

   A client that receives a CertificateRequest message without having           | Appendix~\ref{sec:CR}
   sent the "post_handshake_auth" extension MUST send an                        |
   "unexpected_message" fatal alert.                                            |

   Note: Because client authentication could involve prompting the user,
   servers MUST be prepared for some delay, including receiving an
   arbitrary number of other messages between sending the
   CertificateRequest and receiving a response.  In addition, clients
   which receive multiple CertificateRequests in close succession MAY
   respond to them in a different order than they were received (the
   certificate_request_context value allows the server to disambiguate
   the responses).

4.6.3.  Key and Initialization Vector Update

   The KeyUpdate handshake message is used to indicate that the sender          | Section 2.7.2
   is updating its sending cryptographic keys.  This message can be sent        |
   by either peer after it has sent a Finished message.  Implementations        |
   that receive a KeyUpdate message prior to receiving a Finished               |
   message MUST terminate the connection with an "unexpected_message"           |
   alert.  After sending a KeyUpdate message, the sender SHALL send all         |
   its traffic using the next generation of keys, computed as described         |
   in Section 7.2.  Upon receiving a KeyUpdate, the receiver MUST update        |
   its receiving keys.                                                          |

      enum {
          update_not_requested(0), update_requested(1), (255)
      } KeyUpdateRequest;

      struct {
          KeyUpdateRequest request_update;
      } KeyUpdate;

   request_update:  Indicates whether the recipient of the KeyUpdate            | Section 2.7.2
      should respond with its own KeyUpdate.  If an implementation              |
      receives any other value, it MUST terminate the connection with an        |
      "illegal_parameter" alert.                                                |

   If the request_update field is set to "update_requested", then the           | Section 2.7.2
   receiver MUST send a KeyUpdate of its own with request_update set to         |
   "update_not_requested" prior to sending its next Application Data            |
   record.  This mechanism allows either side to force an update to the
   entire connection, but causes an implementation which receives



Rescorla                     Standards Track                   [Page 76]

RFC 8446                           TLS                       August 2018


   multiple KeyUpdates while it is silent to respond with a single
   update.  Note that implementations may receive an arbitrary number of
   messages between sending a KeyUpdate with request_update set to
   "update_requested" and receiving the peer's KeyUpdate, because those
   messages may already be in flight.  However, because send and receive
   keys are derived from independent traffic secrets, retaining the
   receive traffic secret does not threaten the forward secrecy of data
   sent before the sender changed keys.

   If implementations independently send their own KeyUpdates with
   request_update set to "update_requested" and they cross in flight,
   then each side will also send a response, with the result that each
   side increments by two generations.

   Both sender and receiver MUST encrypt their KeyUpdate messages with
   the old keys.  Additionally, both sides MUST enforce that a KeyUpdate
   with the old key is received before accepting any messages encrypted
   with the new key.  Failure to do so may allow message truncation
   attacks.

5.  Record Protocol

   The TLS record protocol takes messages to be transmitted, fragments          | Section 3
   the data into manageable blocks, protects the records, and transmits         |
   the result.  Received data is verified, decrypted, reassembled, and          |
   then delivered to higher-level clients.

   TLS records are typed, which allows multiple higher-level protocols
   to be multiplexed over the same record layer.  This document
   specifies four content types: handshake, application_data, alert, and
   change_cipher_spec.  The change_cipher_spec record is used only for
   compatibility purposes (see Appendix D.4).

   An implementation may receive an unencrypted record of type
   change_cipher_spec consisting of the single byte value 0x01 at any
   time after the first ClientHello message has been sent or received
   and before the peer's Finished message has been received and MUST
   simply drop it without further processing.  Note that this record may
   appear at a point at the handshake where the implementation is
   expecting protected records, and so it is necessary to detect this
   condition prior to attempting to deprotect the record.  An
   implementation which receives any other change_cipher_spec value or
   which receives a protected change_cipher_spec record MUST abort the
   handshake with an "unexpected_message" alert.  If an implementation
   detects a change_cipher_spec record received before the first
   ClientHello message or after the peer's Finished message, it MUST be
   treated as an unexpected record type (though stateless servers may
   not be able to distinguish these cases from allowed cases).



Rescorla                     Standards Track                   [Page 77]

RFC 8446                           TLS                       August 2018


   Implementations MUST NOT send record types not defined in this
   document unless negotiated by some extension.  If a TLS
   implementation receives an unexpected record type, it MUST terminate
   the connection with an "unexpected_message" alert.  New record
   content type values are assigned by IANA in the TLS ContentType
   registry as described in Section 11.

5.1.  Record Layer

   The record layer fragments information blocks into TLSPlaintext
   records carrying data in chunks of 2^14 bytes or less.  Message
   boundaries are handled differently depending on the underlying
   ContentType.  Any future content types MUST specify appropriate
   rules.  Note that these rules are stricter than what was enforced in
   TLS 1.2.

   Handshake messages MAY be coalesced into a single TLSPlaintext record
   or fragmented across several records, provided that:

   -  Handshake messages MUST NOT be interleaved with other record
      types.  That is, if a handshake message is split over two or more
      records, there MUST NOT be any other records between them.

   -  Handshake messages MUST NOT span key changes.  Implementations
      MUST verify that all messages immediately preceding a key change
      align with a record boundary; if not, then they MUST terminate the
      connection with an "unexpected_message" alert.  Because the
      ClientHello, EndOfEarlyData, ServerHello, Finished, and KeyUpdate
      messages can immediately precede a key change, implementations
      MUST send these messages in alignment with a record boundary.

   Implementations MUST NOT send zero-length fragments of Handshake
   types, even if those fragments contain padding.

   Alert messages (Section 6) MUST NOT be fragmented across records, and
   multiple alert messages MUST NOT be coalesced into a single
   TLSPlaintext record.  In other words, a record with an Alert type
   MUST contain exactly one message.

   Application Data messages contain data that is opaque to TLS.
   Application Data messages are always protected.  Zero-length
   fragments of Application Data MAY be sent, as they are potentially
   useful as a traffic analysis countermeasure.  Application Data
   fragments MAY be split across multiple records or coalesced into a
   single record.






Rescorla                     Standards Track                   [Page 78]

RFC 8446                           TLS                       August 2018


      enum {
          invalid(0),
          change_cipher_spec(20),
          alert(21),
          handshake(22),
          application_data(23),
          (255)
      } ContentType;

      struct {
          ContentType type;
          ProtocolVersion legacy_record_version;
          uint16 length;
          opaque fragment[TLSPlaintext.length];
      } TLSPlaintext;

   type:  The higher-level protocol used to process the enclosed                | Section 3.1
      fragment.                                                                 |

   legacy_record_version:  MUST be set to 0x0303 for all records                | Section 3.1
      generated by a TLS 1.3 implementation other than an initial               |
      ClientHello (i.e., one not generated after a HelloRetryRequest),          |
      where it MAY also be 0x0301 for compatibility purposes.  This             |
      field is deprecated and MUST be ignored for all purposes.
      Previous versions of TLS would use other values in this field
      under some circumstances.

   length:  The length (in bytes) of the following                              | Section 3.1
      TLSPlaintext.fragment.  The length MUST NOT exceed 2^14 bytes.  An        |
      endpoint that receives a record that exceeds this length MUST             |
      terminate the connection with a "record_overflow" alert.                  |

   fragment:  The data being transmitted.  This value is transparent and        | Section 3.1
      is treated as an independent block to be dealt with by the higher-        
      level protocol specified by the type field.

   This document describes TLS 1.3, which uses the version 0x0304.  This
   version value is historical, deriving from the use of 0x0301 for
   TLS 1.0 and 0x0300 for SSL 3.0.  In order to maximize backward
   compatibility, a record containing an initial ClientHello SHOULD have
   version 0x0301 (reflecting TLS 1.0) and a record containing a second
   ClientHello or a ServerHello MUST have version 0x0303 (reflecting
   TLS 1.2).  When negotiating prior versions of TLS, endpoints follow
   the procedure and requirements provided in Appendix D.







Rescorla                     Standards Track                   [Page 79]

RFC 8446                           TLS                       August 2018


   When record protection has not yet been engaged, TLSPlaintext
   structures are written directly onto the wire.  Once record                  ? Surely "written to the transport layer"
   protection has started, TLSPlaintext records are protected and sent
   as described in the following section.  Note that Application Data
   records MUST NOT be written to the wire unprotected (see Section 2
   for details).

5.2.  Record Payload Protection

   The record protection functions translate a TLSPlaintext structure
   into a TLSCiphertext structure.  The deprotection functions reverse
   the process.  In TLS 1.3, as opposed to previous versions of TLS, all
   ciphers are modeled as "Authenticated Encryption with Associated
   Data" (AEAD) [RFC5116].  AEAD functions provide a unified encryption
   and authentication operation which turns plaintext into authenticated
   ciphertext and back again.  Each encrypted record consists of a
   plaintext header followed by an encrypted body, which itself contains
   a type and optional padding.

      struct {
          opaque content[TLSPlaintext.length];
          ContentType type;
          uint8 zeros[length_of_padding];
      } TLSInnerPlaintext;

      struct {
          ContentType opaque_type = application_data; /* 23 */
          ProtocolVersion legacy_record_version = 0x0303; /* TLS v1.2 */
          uint16 length;
          opaque encrypted_record[TLSCiphertext.length];
      } TLSCiphertext;

   content:  The TLSPlaintext.fragment value, containing the byte               | Section 3.2
      encoding of a handshake or an alert message, or the raw bytes of
      the application's data to send.

   type:  The TLSPlaintext.type value containing the content type of the        | Section 3.2
      record.                                                                   |

   zeros:  An arbitrary-length run of zero-valued bytes may appear in           | Section 3.2
      the cleartext after the type field.  This provides an opportunity         |
      for senders to pad any TLS record by a chosen amount as long as           |
      the total stays within record size limits.  See Section 5.4 for
      more details.







Rescorla                     Standards Track                   [Page 80]

RFC 8446                           TLS                       August 2018


   opaque_type:  The outer opaque_type field of a TLSCiphertext record          | Section 3.2
      is always set to the value 23 (application_data) for outward              |
      compatibility with middleboxes accustomed to parsing previous
      versions of TLS.  The actual content type of the record is found
      in TLSInnerPlaintext.type after decryption.

   legacy_record_version:  The legacy_record_version field is always            | Section 3.2
      0x0303.  TLS 1.3 TLSCiphertexts are not generated until after
      TLS 1.3 has been negotiated, so there are no historical
      compatibility concerns where other values might be received.  Note
      that the handshake protocol, including the ClientHello and
      ServerHello messages, authenticates the protocol version, so this
      value is redundant.

   length:  The length (in bytes) of the following                              | Section 3.2
      TLSCiphertext.encrypted_record, which is the sum of the lengths of
      the content and the padding, plus one for the inner content type,
      plus any expansion added by the AEAD algorithm.  The length
      MUST NOT exceed 2^14 + 256 bytes.  An endpoint that receives a            | Section 3.2
      record that exceeds this length MUST terminate the connection with        |
      a "record_overflow" alert.                                                |

   encrypted_record:  The AEAD-encrypted form of the serialized
      TLSInnerPlaintext structure.

   AEAD algorithms take as input a single key, a nonce, a plaintext, and
   "additional data" to be included in the authentication check, as
   described in Section 2.1 of [RFC5116].  The key is either the
   client_write_key or the server_write_key, the nonce is derived from          | Section 3.2
   the sequence number and the client_write_iv or server_write_iv (see          |
   Section 5.3), and the additional data input is the record header.            |
                                                                                |
   I.e.,                                                                        |
                                                                                |
      additional_data = TLSCiphertext.opaque_type ||                            |
                        TLSCiphertext.legacy_record_version ||                  |
                        TLSCiphertext.length                                    |
                                                                                |
   The plaintext input to the AEAD algorithm is the encoded                     |
   TLSInnerPlaintext structure.  Derivation of traffic keys is defined
   in Section 7.3.

   The AEAD output consists of the ciphertext output from the AEAD
   encryption operation.  The length of the plaintext is greater than
   the corresponding TLSPlaintext.length due to the inclusion of
   TLSInnerPlaintext.type and any padding supplied by the sender.  The
   length of the AEAD output will generally be larger than the
   plaintext, but by an amount that varies with the AEAD algorithm.



Rescorla                     Standards Track                   [Page 81]

RFC 8446                           TLS                       August 2018


   Since the ciphers might incorporate padding, the amount of overhead
   could vary with different lengths of plaintext.  Symbolically,

      AEADEncrypted =                                                           | Section 3.2
          AEAD-Encrypt(write_key, nonce, additional_data, plaintext)            |

   The encrypted_record field of TLSCiphertext is set to AEADEncrypted.

   In order to decrypt and verify, the cipher takes as input the key,
   nonce, additional data, and the AEADEncrypted value.  The output is
   either the plaintext or an error indicating that the decryption              | Section 3.2
   failed.  There is no separate integrity check.  Symbolically,                |
                                                                                |
      plaintext of encrypted_record =                                           |
          AEAD-Decrypt(peer_write_key, nonce,                                   |
                       additional_data, AEADEncrypted)                          |
                                                                                |
   If the decryption fails, the receiver MUST terminate the connection          |
   with a "bad_record_mac" alert.                                               |

   An AEAD algorithm used in TLS 1.3 MUST NOT produce an expansion
   greater than 255 octets.  An endpoint that receives a record from its        ? Largely just duplication of text above
   peer with TLSCiphertext.length larger than 2^14 + 256 octets MUST            ?
   terminate the connection with a "record_overflow" alert.  This limit         ?
   is derived from the maximum TLSInnerPlaintext length of 2^14 octets +
   1 octet for ContentType + the maximum AEAD expansion of 255 octets.

5.3.  Per-Record Nonce

   A 64-bit sequence number is maintained separately for reading and            | Section 3.2.1
   writing records.  The appropriate sequence number is incremented by          |
   one after reading or writing each record.  Each sequence number is           |
   set to zero at the beginning of a connection and whenever the key is         |
   changed; the first record transmitted under a particular traffic key         |
   MUST use sequence number 0.                                                  |

   Because the size of sequence numbers is 64-bit, they should not wrap.
   If a TLS implementation would need to wrap a sequence number, it MUST
   either rekey (Section 4.6.3) or terminate the connection.












Rescorla                     Standards Track                   [Page 82]

RFC 8446                           TLS                       August 2018


   Each AEAD algorithm will specify a range of possible lengths for the
   per-record nonce, from N_MIN bytes to N_MAX bytes of input [RFC5116].
   The length of the TLS per-record nonce (iv_length) is set to the
   larger of 8 bytes and N_MIN for the AEAD algorithm (see [RFC5116],
   Section 4).  An AEAD algorithm where N_MAX is less than 8 bytes
   MUST NOT be used with TLS.  The per-record nonce for the AEAD
   construction is formed as follows:

   1.  The 64-bit record sequence number is encoded in network byte
       order and padded to the left with zeros to iv_length.

   2.  The padded sequence number is XORed with either the static               | Section 3.2.1
       client_write_iv or server_write_iv (depending on the role).              |
                                                                                |
   The resulting quantity (of length iv_length) is used as the                  |
   per-record nonce.                                                            |

   Note: This is a different construction from that in TLS 1.2, which
   specified a partially explicit nonce.

5.4.  Record Padding

   All encrypted TLS records can be padded to inflate the size of the
   TLSCiphertext.  This allows the sender to hide the size of the
   traffic from an observer.

   When generating a TLSCiphertext record, implementations MAY choose to
   pad.  An unpadded record is just a record with a padding length of
   zero.  Padding is a string of zero-valued bytes appended to the
   ContentType field before encryption.  Implementations MUST set the
   padding octets to all zeros before encrypting.

   Application Data records may contain a zero-length
   TLSInnerPlaintext.content if the sender desires.  This permits
   generation of plausibly sized cover traffic in contexts where the
   presence or absence of activity may be sensitive.  Implementations
   MUST NOT send Handshake and Alert records that have a zero-length
   TLSInnerPlaintext.content; if such a message is received, the
   receiving implementation MUST terminate the connection with an
   "unexpected_message" alert.











Rescorla                     Standards Track                   [Page 83]

RFC 8446                           TLS                       August 2018


   The padding sent is automatically verified by the record protection
   mechanism; upon successful decryption of a
   TLSCiphertext.encrypted_record, the receiving implementation scans
   the field from the end toward the beginning until it finds a non-zero
   octet.  This non-zero octet is the content type of the message.  This
   padding scheme was selected because it allows padding of any
   encrypted TLS record by an arbitrary size (from zero up to TLS record
   size limits) without introducing new content types.  The design also
   enforces all-zero padding octets, which allows for quick detection of
   padding errors.

   Implementations MUST limit their scanning to the cleartext returned
   from the AEAD decryption.  If a receiving implementation does not
   find a non-zero octet in the cleartext, it MUST terminate the
   connection with an "unexpected_message" alert.

   The presence of padding does not change the overall record size
   limitations: the full encoded TLSInnerPlaintext MUST NOT exceed 2^14
   + 1 octets.  If the maximum fragment length is reduced -- as, for
   example, by the record_size_limit extension from [RFC8449] -- then
   the reduced limit applies to the full plaintext, including the
   content type and padding.

   Selecting a padding policy that suggests when and how much to pad is
   a complex topic and is beyond the scope of this specification.  If
   the application-layer protocol on top of TLS has its own padding, it
   may be preferable to pad Application Data TLS records within the
   application layer.  Padding for encrypted Handshake or Alert records
   must still be handled at the TLS layer, though.  Later documents may
   define padding selection algorithms or define a padding policy
   request mechanism through TLS extensions or some other means.

5.5.  Limits on Key Usage

   There are cryptographic limits on the amount of plaintext which can
   be safely encrypted under a given set of keys.  [AEAD-LIMITS]
   provides an analysis of these limits under the assumption that the
   underlying primitive (AES or ChaCha20) has no weaknesses.
   Implementations SHOULD do a key update as described in Section 4.6.3
   prior to reaching these limits.

   For AES-GCM, up to 2^24.5 full-size records (about 24 million) may be
   encrypted on a given connection while keeping a safety margin of
   approximately 2^-57 for Authenticated Encryption (AE) security.  For
   ChaCha20/Poly1305, the record sequence number would wrap before the
   safety limit is reached.





Rescorla                     Standards Track                   [Page 84]

RFC 8446                           TLS                       August 2018


6.  Alert Protocol

   TLS provides an Alert content type to indicate closure information           | Appendix~\ref{sec:alerts}
   and errors.  Like other messages, alert messages are encrypted as            |
   specified by the current connection state.                                   |
                                                                                |
   Alert messages convey a description of the alert and a legacy field          |
   that conveyed the severity level of the message in previous versions         |
   of TLS.  Alerts are divided into two classes: closure alerts and             |
   error alerts.  In TLS 1.3, the severity is implicit in the type of           |
   alert being sent, and the "level" field can safely be ignored.  The          |
   "close_notify" alert is used to indicate orderly closure of one              |
   direction of the connection.  Upon receiving such an alert, the TLS          |
   implementation SHOULD indicate end-of-data to the application.               |
                                                                                |
   Error alerts indicate abortive closure of the connection (see                |
   Section 6.2).  Upon receiving an error alert, the TLS implementation         |
   SHOULD indicate an error to the application and MUST NOT allow any
   further data to be sent or received on the connection.  Servers and
   clients MUST forget the secret values and keys established in failed
   connections, with the exception of the PSKs associated with session
   tickets, which SHOULD be discarded if possible.

   All the alerts listed in Section 6.2 MUST be sent with
   AlertLevel=fatal and MUST be treated as error alerts when received
   regardless of the AlertLevel in the message.  Unknown Alert types
   MUST be treated as error alerts.

   Note: TLS defines two generic alerts (see Section 6) to use upon
   failure to parse a message.  Peers which receive a message which
   cannot be parsed according to the syntax (e.g., have a length
   extending beyond the message boundary or contain an out-of-range
   length) MUST terminate the connection with a "decode_error" alert.
   Peers which receive a message which is syntactically correct but
   semantically invalid (e.g., a DHE share of p - 1, or an invalid enum)
   MUST terminate the connection with an "illegal_parameter" alert.















Rescorla                     Standards Track                   [Page 85]

RFC 8446                           TLS                       August 2018


      enum { warning(1), fatal(2), (255) } AlertLevel;

      enum {
          close_notify(0),
          unexpected_message(10),
          bad_record_mac(20),
          record_overflow(22),
          handshake_failure(40),
          bad_certificate(42),
          unsupported_certificate(43),
          certificate_revoked(44),
          certificate_expired(45),
          certificate_unknown(46),
          illegal_parameter(47),
          unknown_ca(48),
          access_denied(49),
          decode_error(50),
          decrypt_error(51),
          protocol_version(70),
          insufficient_security(71),
          internal_error(80),
          inappropriate_fallback(86),
          user_canceled(90),
          missing_extension(109),
          unsupported_extension(110),
          unrecognized_name(112),
          bad_certificate_status_response(113),
          unknown_psk_identity(115),
          certificate_required(116),
          no_application_protocol(120),
          (255)
      } AlertDescription;

      struct {
          AlertLevel level;
          AlertDescription description;
      } Alert;














Rescorla                     Standards Track                   [Page 86]

RFC 8446                           TLS                       August 2018


6.1.  Closure Alerts

   The client and the server must share knowledge that the connection is        | Appendix~\ref{sec:alerts}
   ending in order to avoid a truncation attack.                               ?| Do we have examples of such truncation attacks?

   close_notify:  This alert notifies the recipient that the sender will
      not send any more messages on this connection.  Any data received
      after a closure alert has been received MUST be ignored.

   user_canceled:  This alert notifies the recipient that the sender is
      canceling the handshake for some reason unrelated to a protocol
      failure.  If a user cancels an operation after the handshake is
      complete, just closing the connection by sending a "close_notify"
      is more appropriate.  This alert SHOULD be followed by a
      "close_notify".  This alert generally has AlertLevel=warning.

   Either party MAY initiate a close of its write side of the connection
   by sending a "close_notify" alert.  Any data received after a closure        | Appendix~\ref{sec:alerts}
   alert has been received MUST be ignored.  If a transport-level close        ?| Presumably applies to both close_notify and user_canceled closure alerts 
   is received prior to a "close_notify", the receiver cannot know that
   all the data that was sent has been received.

   Each party MUST send a "close_notify" alert before closing its write
   side of the connection, unless it has already sent some error alert.
   This does not have any effect on its read side of the connection.            | Appendix~\ref{sec:alerts}
   Note that this is a change from versions of TLS prior to TLS 1.3 in          |
   which implementations were required to react to a "close_notify" by          |
   discarding pending writes and sending an immediate "close_notify"            |
   alert of their own.  That previous requirement could cause truncation        |
   in the read side.  Both parties need not wait to receive a                   |
   "close_notify" alert before closing their read side of the
   connection, though doing so would introduce the possibility of
   truncation.

   If the application protocol using TLS provides that any data may be
   carried over the underlying transport after the TLS connection is
   closed, the TLS implementation MUST receive a "close_notify" alert
   before indicating end-of-data to the application layer.  No part of
   this standard should be taken to dictate the manner in which a usage
   profile for TLS manages its data transport, including when
   connections are opened or closed.

   Note: It is assumed that closing the write side of a connection
   reliably delivers pending data before destroying the transport.







Rescorla                     Standards Track                   [Page 87]

RFC 8446                           TLS                       August 2018


6.2.  Error Alerts

   Error handling in TLS is very simple.  When an error is detected, the        | Appendix~\ref{sec:alerts}
   detecting party sends a message to its peer.  Upon transmission or           |
   receipt of a fatal alert message, both parties MUST immediately close       ?| All error alerts are fatal (as explained below), so the restriction to "fatal alert[s]" is misleading.
   the connection.                                                              |
                                                                                |
   Whenever an implementation encounters a fatal error condition, it            |
   SHOULD send an appropriate fatal alert and MUST close the connection         |
   without sending or receiving any additional data.  In the rest of            | 
   this specification, when the phrases "terminate the connection" and          
   "abort the handshake" are used without a specific alert it means that        
   the implementation SHOULD send the alert indicated by the                    
   descriptions below.  The phrases "terminate the connection with an X         
   alert" and "abort the handshake with an X alert" mean that the               
   implementation MUST send alert X if it sends any alert.  All alerts          
   defined below in this section, as well as all unknown alerts, are
   universally considered fatal as of TLS 1.3 (see Section 6).  The
   implementation SHOULD provide a way to facilitate logging the sending
   and receiving of alerts.

   The following error alerts are defined:

   unexpected_message:  An inappropriate message (e.g., the wrong
      handshake message, premature Application Data, etc.) was received.
      This alert should never be observed in communication between
      proper implementations.

   bad_record_mac:  This alert is returned if a record is received which
      cannot be deprotected.  Because AEAD algorithms combine decryption
      and verification, and also to avoid side-channel attacks, this
      alert is used for all deprotection failures.  This alert should
      never be observed in communication between proper implementations,
      except when messages were corrupted in the network.

   record_overflow:  A TLSCiphertext record was received that had a
      length more than 2^14 + 256 bytes, or a record decrypted to a
      TLSPlaintext record with more than 2^14 bytes (or some other
      negotiated limit).  This alert should never be observed in
      communication between proper implementations, except when messages
      were corrupted in the network.

   handshake_failure:  Receipt of a "handshake_failure" alert message
      indicates that the sender was unable to negotiate an acceptable
      set of security parameters given the options available.

   bad_certificate:  A certificate was corrupt, contained signatures
      that did not verify correctly, etc.



Rescorla                     Standards Track                   [Page 88]

RFC 8446                           TLS                       August 2018


   unsupported_certificate:  A certificate was of an unsupported type.

   certificate_revoked:  A certificate was revoked by its signer.

   certificate_expired:  A certificate has expired or is not currently
      valid.

   certificate_unknown:  Some other (unspecified) issue arose in
      processing the certificate, rendering it unacceptable.

   illegal_parameter:  A field in the handshake was incorrect or
      inconsistent with other fields.  This alert is used for errors
      which conform to the formal protocol syntax but are otherwise
      incorrect.

   unknown_ca:  A valid certificate chain or partial chain was received,
      but the certificate was not accepted because the CA certificate
      could not be located or could not be matched with a known trust
      anchor.

   access_denied:  A valid certificate or PSK was received, but when
      access control was applied, the sender decided not to proceed with
      negotiation.

   decode_error:  A message could not be decoded because some field was
      out of the specified range or the length of the message was
      incorrect.  This alert is used for errors where the message does
      not conform to the formal protocol syntax.  This alert should
      never be observed in communication between proper implementations,
      except when messages were corrupted in the network.

   decrypt_error:  A handshake (not record layer) cryptographic
      operation failed, including being unable to correctly verify a
      signature or validate a Finished message or a PSK binder.

   protocol_version:  The protocol version the peer has attempted to
      negotiate is recognized but not supported (see Appendix D).

   insufficient_security:  Returned instead of "handshake_failure" when
      a negotiation has failed specifically because the server requires
      parameters more secure than those supported by the client.

   internal_error:  An internal error unrelated to the peer or the
      correctness of the protocol (such as a memory allocation failure)
      makes it impossible to continue.

   inappropriate_fallback:  Sent by a server in response to an invalid
      connection retry attempt from a client (see [RFC7507]).



Rescorla                     Standards Track                   [Page 89]

RFC 8446                           TLS                       August 2018


   missing_extension:  Sent by endpoints that receive a handshake
      message not containing an extension that is mandatory to send for
      the offered TLS version or other negotiated parameters.

   unsupported_extension:  Sent by endpoints receiving any handshake            ? illegal_parameter is used for this purpose
      message containing an extension known to be prohibited for                ?
      inclusion in the given handshake message, or including any                ?
      extensions in a ServerHello or Certificate not first offered in
      the corresponding ClientHello or CertificateRequest.

   unrecognized_name:  Sent by servers when no server exists identified
      by the name provided by the client via the "server_name" extension
      (see [RFC6066]).

   bad_certificate_status_response:  Sent by clients when an invalid or
      unacceptable OCSP response is provided by the server via the
      "status_request" extension (see [RFC6066]).

   unknown_psk_identity:  Sent by servers when PSK key establishment is
      desired but no acceptable PSK identity is provided by the client.
      Sending this alert is OPTIONAL; servers MAY instead choose to send
      a "decrypt_error" alert to merely indicate an invalid PSK
      identity.

   certificate_required:  Sent by servers when a client certificate is
      desired but none was provided by the client.

   no_application_protocol:  Sent by servers when a client
      "application_layer_protocol_negotiation" extension advertises only
      protocols that the server does not support (see [RFC7301]).

   New Alert values are assigned by IANA as described in Section 11.

7.  Cryptographic Computations

   The TLS handshake establishes one or more input secrets which are            | Section 2.3
   combined to create the actual working keying material, as detailed           |
   below.  The key derivation process incorporates both the input               |
   secrets and the handshake transcript.  Note that because the                 | Section 1 & Section 2.3
   handshake transcript includes the random values from the Hello               |
   messages, any given handshake will have different traffic secrets,           |
   even if the same input secrets are used, as is the case when the same        |
   PSK is used for multiple connections.                                        |








Rescorla                     Standards Track                   [Page 90]

RFC 8446                           TLS                       August 2018


7.1.  Key Schedule

   The key derivation process makes use of the HKDF-Extract and                 | Section 2.3.2, albeit only mentioning functions HKDF-Expand and HKDF-Expand-Label in a footnote
   HKDF-Expand functions as defined for HKDF [RFC5869], as well as the          |
   functions defined below:                                                     |
                                                                                |
       HKDF-Expand-Label(Secret, Label, Context, Length) =                      |
            HKDF-Expand(Secret, HkdfLabel, Length)                              |
                                                                                |
       Where HkdfLabel is specified as:                                         |
                                                                                |
       struct {                                                                 |
           uint16 length = Length;                                              |
           opaque label<7..255> = "tls13 " + Label;                             |
           opaque context<0..255> = Context;                                    |
       } HkdfLabel;                                                             |
                                                                                |
       Derive-Secret(Secret, Label, Messages) =                                 |
            HKDF-Expand-Label(Secret, Label,                                    |
                              Transcript-Hash(Messages), Hash.length)           |
                                                                                |
   The Hash function used by Transcript-Hash and HKDF is the cipher             |
   suite hash algorithm.  Hash.length is its output length in bytes.            |
   Messages is the concatenation of the indicated handshake messages,           | Section 2.3.1 
   including the handshake message type and length fields, but not              |
   including record layer headers.  Note that in some cases a zero-             | Section 2.3.3
   length Context (indicated by "") is passed to HKDF-Expand-Label.  The        |
   labels specified in this document are all ASCII strings and do not           
   include a trailing NUL byte.

   Note: With common hash functions, any label longer than 12 characters
   requires an additional iteration of the hash function to compute.
   The labels in this specification have all been chosen to fit within
   this limit.

















Rescorla                     Standards Track                   [Page 91]

RFC 8446                           TLS                       August 2018


   Keys are derived from two input secrets using the HKDF-Extract and           ? Keys are derived from one input secret for each of PSK- and (EC)DHE-only key exchange modes. (That said, a special, 
   Derive-Secret functions.  The general pattern for adding a new secret        ? synthetic input secret is used in each of those modes.)
   is to use HKDF-Extract with the Salt being the current secret state          | Section 2.3.2
   and the Input Keying Material (IKM) being the new secret to be added.        |
   In this version of TLS 1.3, the two input secrets are:                       |
                                                                                |
   -  PSK (a pre-shared key established externally or derived from the          |
      resumption_master_secret value from a previous connection)                |
                                                                                |
   -  (EC)DHE shared secret (Section 7.4)                                       |
                                                                                |
   This produces a full key derivation schedule shown in the diagram            | Section 2.3.2 (in a listing)
   below.  In this diagram, the following formatting conventions apply:         |
                                                                                |  
   -  HKDF-Extract is drawn as taking the Salt argument from the top and        |
      the IKM argument from the left, with its output to the bottom and         |
      the name of the output on the right.                                      |
                                                                                |
   -  Derive-Secret's Secret argument is indicated by the incoming              |
      arrow.  For instance, the Early Secret is the Secret for                  |
      generating the client_early_traffic_secret.                               |
                                                                                |
   -  "0" indicates a string of Hash.length bytes set to zero.                  |




























Rescorla                     Standards Track                   [Page 92]

RFC 8446                           TLS                       August 2018


             0                                                                  | Section 2.3.2 (in a listing), with some omissions
             |                                                                  |
             v                                                                  |
   PSK ->  HKDF-Extract = Early Secret                                          |
             |                                                                  |
             +-----> Derive-Secret(., "ext binder" | "res binder", "")          |
             |                     = binder_key                                 |
             |                                                                  |
             +-----> Derive-Secret(., "c e traffic", ClientHello)               |
             |                     = client_early_traffic_secret                |
             |                                                                  |
             +-----> Derive-Secret(., "e exp master", ClientHello)              |
             |                     = early_exporter_master_secret               |
             v                                                                  |
       Derive-Secret(., "derived", "")                                          |
             |                                                                  | 
             v                                                                  |
   (EC)DHE -> HKDF-Extract = Handshake Secret                                   |
             |                                                                  |
             +-----> Derive-Secret(., "c hs traffic",                          ?| Traffic secret server_handshake_traffic_secret is computable immediately after 
             |                     ClientHello...ServerHello)                  ?| message ServerHello has been computed and before it has been sent, whereas that
             |                     = client_handshake_traffic_secret           ?| message must have been received prior to computing traffic secret 
             |                                                                 ?| client_handshake_traffic_secret, hence, time isn't truly represented in the 
             +-----> Derive-Secret(., "s hs traffic",                          ?| diagram, in particular, server_handshake_traffic_secret can be computed before 
             |                     ClientHello...ServerHello)                  ?| client_handshake_traffic_secret, but not vice-versa.
             |                     = server_handshake_traffic_secret           ?|
             v                                                                  |
       Derive-Secret(., "derived", "")                                          |
             |                                                                  |
             v                                                                  |
   0 -> HKDF-Extract = Master Secret                                            |
             |                                                                  |
             +-----> Derive-Secret(., "c ap traffic",                          ?| For reasons similarly to those given in the previous comment, time isn't truly 
             |                     ClientHello...server Finished)              ?| represented in the diagram.
             |                     = client_application_traffic_secret_0       ?|
             |                                                                 ?|
             +-----> Derive-Secret(., "s ap traffic",                          ?|
             |                     ClientHello...server Finished)              ?|
             |                     = server_application_traffic_secret_0       ?|
             |                                                                  |
             +-----> Derive-Secret(., "exp master",                             |
             |                     ClientHello...server Finished)               |
             |                     = exporter_master_secret                     |
             |                                                                  |
             +-----> Derive-Secret(., "res master",                             |
                                   ClientHello...client Finished)               |
                                   = resumption_master_secret                   |




Rescorla                     Standards Track                   [Page 93]

RFC 8446                           TLS                       August 2018


   The general pattern here is that the secrets shown down the left side        | Section 2.3.2
   of the diagram are just raw entropy without context, whereas the             |
   secrets down the right side include Handshake Context and therefore          |
   can be used to derive working keys without additional context.  Note         |
   that the different calls to Derive-Secret may take different Messages
   arguments, even with the same secret.  In a 0-RTT exchange,
   Derive-Secret is called with four distinct transcripts; in a
   1-RTT-only exchange, it is called with three distinct transcripts.

   If a given secret is not available, then the 0-value consisting of a         | Section 2.3.2
   string of Hash.length bytes set to zeros is used.  Note that this            |
   does not mean skipping rounds, so if PSK is not in use, Early Secret         |
   will still be HKDF-Extract(0, 0).  For the computation of the                |              
   binder_key, the label is "ext binder" for external PSKs (those               |
   provisioned outside of TLS) and "res binder" for resumption PSKs             |
   (those provisioned as the resumption master secret of a previous             |
   handshake).  The different labels prevent the substitution of one            |
   type of PSK for the other.                                                   |

   There are multiple potential Early Secret values, depending on which
   PSK the server ultimately selects.  The client will need to compute
   one for each potential PSK; if no PSK is selected, it will then need
   to compute the Early Secret corresponding to the zero PSK.

   Once all the values which are to be derived from a given secret have         
   been computed, that secret SHOULD be erased.                                 

7.2.  Updating Traffic Secrets

   Once the handshake is complete, it is possible for either side to            | Section 2.3.2, albeit briefly and without mentioning function HKDF-Expand-Label (except in the 
   update its sending traffic keys using the KeyUpdate handshake message        | aforementioned footnote, and in Section 2.3.3)
   defined in Section 4.6.3.  The next generation of traffic keys is            |
   computed by generating client_/server_application_traffic_secret_N+1         |
   from client_/server_application_traffic_secret_N as described in this        |
   section and then re-deriving the traffic keys as described in                |
   Section 7.3.                                                                 |
                                                                                |
   The next-generation application_traffic_secret is computed as:               |
                                                                                |
       application_traffic_secret_N+1 =                                         | 
           HKDF-Expand-Label(application_traffic_secret_N,                      | 
                             "traffic upd", "", Hash.length)                    |

   Once client_/server_application_traffic_secret_N+1 and its associated
   traffic keys have been computed, implementations SHOULD delete
   client_/server_application_traffic_secret_N and its associated
   traffic keys.




Rescorla                     Standards Track                   [Page 94]

RFC 8446                           TLS                       August 2018


7.3.  Traffic Key Calculation

   The traffic keying material is generated from the following input            | Section 2.3.2
   values:                                                                      |
                                                                                |
   -  A secret value                                                            |
                                                                                |
   -  A purpose value indicating the specific value being generated             |
                                                                                |
   -  The length of the key being generated                                     |
                                                                                |
   The traffic keying material is generated from an input traffic secret        |
   value using:                                                                 |
                                                                                |
   [sender]_write_key = HKDF-Expand-Label(Secret, "key", "", key_length)        ? key_length is undefined (but we can guess its meaning)
   [sender]_write_iv  = HKDF-Expand-Label(Secret, "iv", "", iv_length)          |
                                                                                |
   [sender] denotes the sending side.  The value of Secret for each             |
   record type is shown in the table below.                                     | Section 2.3.2 (in table)
                                                                                |
       +-------------------+---------------------------------------+            |
       | Record Type       | Secret                                |            |
       +-------------------+---------------------------------------+            |
       | 0-RTT Application | client_early_traffic_secret           |            |
       |                   |                                       |            |
       | Handshake         | [sender]_handshake_traffic_secret     |            |
       |                   |                                       |            |
       | Application Data  | [sender]_application_traffic_secret_N |            |
       +-------------------+---------------------------------------+            |

   All the traffic keying material is recomputed whenever the underlying
   Secret changes (e.g., when changing from the handshake to Application
   Data keys or upon a key update).

7.4.  (EC)DHE Shared Secret Calculation

7.4.1.  Finite Field Diffie-Hellman

   For finite field groups, a conventional Diffie-Hellman [DH76]
   computation is performed.  The negotiated key (Z) is converted to a
   byte string by encoding in big-endian form and left-padded with zeros
   up to the size of the prime.  This byte string is used as the shared
   secret in the key schedule as specified above.

   Note that this construction differs from previous versions of TLS
   which removed leading zeros.





Rescorla                     Standards Track                   [Page 95]

RFC 8446                           TLS                       August 2018


7.4.2.  Elliptic Curve Diffie-Hellman

   For secp256r1, secp384r1, and secp521r1, ECDH calculations (including
   parameter and key generation as well as the shared secret
   calculation) are performed according to [IEEE1363] using the
   ECKAS-DH1 scheme with the identity map as the key derivation function
   (KDF), so that the shared secret is the x-coordinate of the ECDH
   shared secret elliptic curve point represented as an octet string.
   Note that this octet string ("Z" in IEEE 1363 terminology) as output
   by FE2OSP (the Field Element to Octet String Conversion Primitive)
   has constant length for any given field; leading zeros found in this
   octet string MUST NOT be truncated.

   (Note that this use of the identity KDF is a technicality.  The
   complete picture is that ECDH is employed with a non-trivial KDF
   because TLS does not directly use this secret for anything other than
   for computing other secrets.)

   For X25519 and X448, the ECDH calculations are as follows:

   -  The public key to put into the KeyShareEntry.key_exchange
      structure is the result of applying the ECDH scalar multiplication
      function to the secret key of appropriate length (into scalar
      input) and the standard public basepoint (into u-coordinate point
      input).

   -  The ECDH shared secret is the result of applying the ECDH scalar
      multiplication function to the secret key (into scalar input) and
      the peer's public key (into u-coordinate point input).  The output
      is used raw, with no processing.

   For these curves, implementations SHOULD use the approach specified
   in [RFC7748] to calculate the Diffie-Hellman shared secret.
   Implementations MUST check whether the computed Diffie-Hellman shared
   secret is the all-zero value and abort if so, as described in
   Section 6 of [RFC7748].  If implementors use an alternative
   implementation of these elliptic curves, they SHOULD perform the
   additional checks specified in Section 7 of [RFC7748].













Rescorla                     Standards Track                   [Page 96]

RFC 8446                           TLS                       August 2018


7.5.  Exporters

   [RFC5705] defines keying material exporters for TLS in terms of the
   TLS pseudorandom function (PRF).  This document replaces the PRF with
   HKDF, thus requiring a new construction.  The exporter interface
   remains the same.

   The exporter value is computed as:

   TLS-Exporter(label, context_value, key_length) =
       HKDF-Expand-Label(Derive-Secret(Secret, label, ""),
                         "exporter", Hash(context_value), key_length)

   Where Secret is either the early_exporter_master_secret or the
   exporter_master_secret.  Implementations MUST use the
   exporter_master_secret unless explicitly specified by the
   application.  The early_exporter_master_secret is defined for use in
   settings where an exporter is needed for 0-RTT data.  A separate
   interface for the early exporter is RECOMMENDED; this avoids the
   exporter user accidentally using an early exporter when a regular one
   is desired or vice versa.

   If no context is provided, the context_value is zero length.
   Consequently, providing no context computes the same value as
   providing an empty context.  This is a change from previous versions
   of TLS where an empty context produced a different output than an
   absent context.  As of this document's publication, no allocated
   exporter label is used both with and without a context.  Future
   specifications MUST NOT define a use of exporters that permit both an
   empty context and no context with the same label.  New uses of
   exporters SHOULD provide a context in all exporter computations,
   though the value could be empty.

   Requirements for the format of exporter labels are defined in
   Section 4 of [RFC5705].
















Rescorla                     Standards Track                   [Page 97]

RFC 8446                           TLS                       August 2018


8.  0-RTT and Anti-Replay

   As noted in Section 2.3 and Appendix E.5, TLS does not provide
   inherent replay protections for 0-RTT data.  There are two potential
   threats to be concerned with:

   -  Network attackers who mount a replay attack by simply duplicating
      a flight of 0-RTT data.

   -  Network attackers who take advantage of client retry behavior to
      arrange for the server to receive multiple copies of an
      application message.  This threat already exists to some extent
      because clients that value robustness respond to network errors by
      attempting to retry requests.  However, 0-RTT adds an additional
      dimension for any server system which does not maintain globally
      consistent server state.  Specifically, if a server system has
      multiple zones where tickets from zone A will not be accepted in
      zone B, then an attacker can duplicate a ClientHello and early
      data intended for A to both A and B.  At A, the data will be
      accepted in 0-RTT, but at B the server will reject 0-RTT data and
      instead force a full handshake.  If the attacker blocks the
      ServerHello from A, then the client will complete the handshake
      with B and probably retry the request, leading to duplication on
      the server system as a whole.

   The first class of attack can be prevented by sharing state to
   guarantee that the 0-RTT data is accepted at most once.  Servers
   SHOULD provide that level of replay safety by implementing one of the
   methods described in this section or by equivalent means.  It is
   understood, however, that due to operational concerns not all
   deployments will maintain state at that level.  Therefore, in normal
   operation, clients will not know which, if any, of these mechanisms
   servers actually implement and hence MUST only send early data which
   they deem safe to be replayed.

   In addition to the direct effects of replays, there is a class of
   attacks where even operations normally considered idempotent could be
   exploited by a large number of replays (timing attacks, resource
   limit exhaustion and others, as described in Appendix E.5).  Those
   can be mitigated by ensuring that every 0-RTT payload can be replayed
   only a limited number of times.  The server MUST ensure that any
   instance of it (be it a machine, a thread, or any other entity within
   the relevant serving infrastructure) would accept 0-RTT for the same
   0-RTT handshake at most once; this limits the number of replays to
   the number of server instances in the deployment.  Such a guarantee
   can be accomplished by locally recording data from recently received
   ClientHellos and rejecting repeats, or by any other method that




Rescorla                     Standards Track                   [Page 98]

RFC 8446                           TLS                       August 2018


   provides the same or a stronger guarantee.  The "at most once per
   server instance" guarantee is a minimum requirement; servers SHOULD
   limit 0-RTT replays further when feasible.

   The second class of attack cannot be prevented at the TLS layer and
   MUST be dealt with by any application.  Note that any application
   whose clients implement any kind of retry behavior already needs to
   implement some sort of anti-replay defense.

8.1.  Single-Use Tickets

   The simplest form of anti-replay defense is for the server to only
   allow each session ticket to be used once.  For instance, the server
   can maintain a database of all outstanding valid tickets, deleting
   each ticket from the database as it is used.  If an unknown ticket is
   provided, the server would then fall back to a full handshake.

   If the tickets are not self-contained but rather are database keys,
   and the corresponding PSKs are deleted upon use, then connections
   established using PSKs enjoy forward secrecy.  This improves security
   for all 0-RTT data and PSK usage when PSK is used without (EC)DHE.

   Because this mechanism requires sharing the session database between
   server nodes in environments with multiple distributed servers, it
   may be hard to achieve high rates of successful PSK 0-RTT connections
   when compared to self-encrypted tickets.  Unlike session databases,
   session tickets can successfully do PSK-based session establishment
   even without consistent storage, though when 0-RTT is allowed they
   still require consistent storage for anti-replay of 0-RTT data, as
   detailed in the following section.

8.2.  Client Hello Recording

   An alternative form of anti-replay is to record a unique value
   derived from the ClientHello (generally either the random value or
   the PSK binder) and reject duplicates.  Recording all ClientHellos
   causes state to grow without bound, but a server can instead record
   ClientHellos within a given time window and use the
   "obfuscated_ticket_age" to ensure that tickets aren't reused outside
   that window.

   In order to implement this, when a ClientHello is received, the
   server first verifies the PSK binder as described in Section 4.2.11.
   It then computes the expected_arrival_time as described in the next
   section and rejects 0-RTT if it is outside the recording window,
   falling back to the 1-RTT handshake.





Rescorla                     Standards Track                   [Page 99]

RFC 8446                           TLS                       August 2018


   If the expected_arrival_time is in the window, then the server checks
   to see if it has recorded a matching ClientHello.  If one is found,
   it either aborts the handshake with an "illegal_parameter" alert or
   accepts the PSK but rejects 0-RTT.  If no matching ClientHello is
   found, then it accepts 0-RTT and then stores the ClientHello for as
   long as the expected_arrival_time is inside the window.  Servers MAY
   also implement data stores with false positives, such as Bloom
   filters, in which case they MUST respond to apparent replay by
   rejecting 0-RTT but MUST NOT abort the handshake.

   The server MUST derive the storage key only from validated sections
   of the ClientHello.  If the ClientHello contains multiple PSK
   identities, then an attacker can create multiple ClientHellos with
   different binder values for the less-preferred identity on the
   assumption that the server will not verify it (as recommended by
   Section 4.2.11).  I.e., if the client sends PSKs A and B but the
   server prefers A, then the attacker can change the binder for B
   without affecting the binder for A.  If the binder for B is part of
   the storage key, then this ClientHello will not appear as a
   duplicate, which will cause the ClientHello to be accepted, and may
   cause side effects such as replay cache pollution, although any 0-RTT
   data will not be decryptable because it will use different keys.  If
   the validated binder or the ClientHello.random is used as the storage
   key, then this attack is not possible.

   Because this mechanism does not require storing all outstanding
   tickets, it may be easier to implement in distributed systems with
   high rates of resumption and 0-RTT, at the cost of potentially weaker
   anti-replay defense because of the difficulty of reliably storing and
   retrieving the received ClientHello messages.  In many such systems,
   it is impractical to have globally consistent storage of all the
   received ClientHellos.  In this case, the best anti-replay protection
   is provided by having a single storage zone be authoritative for a
   given ticket and refusing 0-RTT for that ticket in any other zone.
   This approach prevents simple replay by the attacker because only one
   zone will accept 0-RTT data.  A weaker design is to implement
   separate storage for each zone but allow 0-RTT in any zone.  This
   approach limits the number of replays to once per zone.  Application
   message duplication of course remains possible with either design.

   When implementations are freshly started, they SHOULD reject 0-RTT as
   long as any portion of their recording window overlaps the startup
   time.  Otherwise, they run the risk of accepting replays which were
   originally sent during that period.







Rescorla                     Standards Track                  [Page 100]

RFC 8446                           TLS                       August 2018


   Note: If the client's clock is running much faster than the server's,
   then a ClientHello may be received that is outside the window in the
   future, in which case it might be accepted for 1-RTT, causing a
   client retry, and then acceptable later for 0-RTT.  This is another
   variant of the second form of attack described in Section 8.

8.3.  Freshness Checks

   Because the ClientHello indicates the time at which the client sent
   it, it is possible to efficiently determine whether a ClientHello was
   likely sent reasonably recently and only accept 0-RTT for such a
   ClientHello, otherwise falling back to a 1-RTT handshake.  This is
   necessary for the ClientHello storage mechanism described in
   Section 8.2 because otherwise the server needs to store an unlimited
   number of ClientHellos, and is a useful optimization for self-
   contained single-use tickets because it allows efficient rejection of
   ClientHellos which cannot be used for 0-RTT.

   In order to implement this mechanism, a server needs to store the
   time that the server generated the session ticket, offset by an
   estimate of the round-trip time between client and server.  I.e.,

       adjusted_creation_time = creation_time + estimated_RTT

   This value can be encoded in the ticket, thus avoiding the need to
   keep state for each outstanding ticket.  The server can determine the
   client's view of the age of the ticket by subtracting the ticket's
   "ticket_age_add" value from the "obfuscated_ticket_age" parameter in
   the client's "pre_shared_key" extension.  The server can determine
   the expected_arrival_time of the ClientHello as:

     expected_arrival_time = adjusted_creation_time + clients_ticket_age

   When a new ClientHello is received, the expected_arrival_time is then
   compared against the current server wall clock time and if they
   differ by more than a certain amount, 0-RTT is rejected, though the
   1-RTT handshake can be allowed to complete.














Rescorla                     Standards Track                  [Page 101]

RFC 8446                           TLS                       August 2018


   There are several potential sources of error that might cause
   mismatches between the expected_arrival_time and the measured time.
   Variations in client and server clock rates are likely to be minimal,
   though potentially the absolute times may be off by large values.
   Network propagation delays are the most likely causes of a mismatch
   in legitimate values for elapsed time.  Both the NewSessionTicket and
   ClientHello messages might be retransmitted and therefore delayed,
   which might be hidden by TCP.  For clients on the Internet, this
   implies windows on the order of ten seconds to account for errors in
   clocks and variations in measurements; other deployment scenarios may
   have different needs.  Clock skew distributions are not symmetric, so
   the optimal tradeoff may involve an asymmetric range of permissible
   mismatch values.

   Note that freshness checking alone is not sufficient to prevent
   replays because it does not detect them during the error window,
   which -- depending on bandwidth and system capacity -- could include
   billions of replays in real-world settings.  In addition, this
   freshness checking is only done at the time the ClientHello is
   received and not when subsequent early Application Data records are
   received.  After early data is accepted, records may continue to be
   streamed to the server over a longer time period.

9.  Compliance Requirements

9.1.  Mandatory-to-Implement Cipher Suites

   In the absence of an application profile standard specifying                 | Section 2.1
   otherwise:                                                                   |
                                                                                |
   A TLS-compliant application MUST implement the TLS_AES_128_GCM_SHA256        |
   [GCM] cipher suite and SHOULD implement the TLS_AES_256_GCM_SHA384           |
   [GCM] and TLS_CHACHA20_POLY1305_SHA256 [RFC8439] cipher suites (see          |
   Appendix B.4).                                                               |
                                                                                |
   A TLS-compliant application MUST support digital signatures with             |
   rsa_pkcs1_sha256 (for certificates), rsa_pss_rsae_sha256 (for                |
   CertificateVerify and certificates), and ecdsa_secp256r1_sha256.  A          |
   TLS-compliant application MUST support key exchange with secp256r1           |
   (NIST P-256) and SHOULD support key exchange with X25519 [RFC7748].          |











Rescorla                     Standards Track                  [Page 102]

RFC 8446                           TLS                       August 2018


9.2.  Mandatory-to-Implement Extensions

   In the absence of an application profile standard specifying                 | Appendix~\ref{sec:extensions} 
   otherwise, a TLS-compliant application MUST implement the following          | 
   TLS extensions:                                                              | 
                                                                                |
   -  Supported Versions ("supported_versions"; Section 4.2.1)                  | 
                                                                                |
   -  Cookie ("cookie"; Section 4.2.2)                                          |
                                                                                |
   -  Signature Algorithms ("signature_algorithms"; Section 4.2.3)              |
                                                                                |
   -  Signature Algorithms Certificate ("signature_algorithms_cert";            |
      Section 4.2.3)                                                            |
                                                                                |
   -  Negotiated Groups ("supported_groups"; Section 4.2.7)                     |
                                                                                |
   -  Key Share ("key_share"; Section 4.2.8)                                    |
                                                                                |
   -  Server Name Indication ("server_name"; Section 3.1 of [RFC6066])          |

   All implementations MUST send and use these extensions when offering
   applicable features:

   -  "supported_versions" is REQUIRED for all ClientHello, ServerHello,        | Section 2.1 and Section 2.2
      and HelloRetryRequest messages.                                           |

   -  "signature_algorithms" is REQUIRED for certificate authentication.        | Section 2.1 albeit somewhat implicitly

   -  "supported_groups" is REQUIRED for ClientHello messages using DHE         | Section 2.1
      or ECDHE key exchange.                                                    |

   -  "key_share" is REQUIRED for DHE or ECDHE key exchange.                    | Section 2.1

   -  "pre_shared_key" is REQUIRED for PSK key agreement.                       | Section 2.1
  
   -  "psk_key_exchange_modes" is REQUIRED for PSK key agreement.               | Section 2.1














Rescorla                     Standards Track                  [Page 103]

RFC 8446                           TLS                       August 2018


   A client is considered to be attempting to negotiate using this              | Section 2.1
   specification if the ClientHello contains a "supported_versions"             | 
   extension with 0x0304 contained in its body.  Such a ClientHello             |
   message MUST meet the following requirements:                                |
                                                                                |
   -  If not containing a "pre_shared_key" extension, it MUST contain           |
      both a "signature_algorithms" extension and a "supported_groups"          |
      extension.                                                                |
                                                                                |
   -  If containing a "supported_groups" extension, it MUST also contain        | 
      a "key_share" extension, and vice versa.  An empty                        |
      KeyShare.client_shares vector is permitted.                               |
                                                                                |
   Servers receiving a ClientHello which does not conform to these              | 
   requirements MUST abort the handshake with a "missing_extension"             |
   alert.                                                                       |

   Additionally, all implementations MUST support the use of the               ?| Appendix~\ref{sec:extensions}
   "server_name" extension with applications capable of using it.              ?| Opening sentence duplicates text above.
   Servers MAY require clients to send a valid "server_name" extension.         |
   Servers requiring this extension SHOULD respond to a ClientHello             |
   lacking a "server_name" extension by terminating the connection with         |
   a "missing_extension" alert.                                                 |

9.3.  Protocol Invariants

   This section describes invariants that TLS endpoints and middleboxes
   MUST follow.  It also applies to earlier versions of TLS.

   TLS is designed to be securely and compatibly extensible.  Newer
   clients or servers, when communicating with newer peers, should
   negotiate the most preferred common parameters.  The TLS handshake
   provides downgrade protection: Middleboxes passing traffic between a
   newer client and newer server without terminating TLS should be
   unable to influence the handshake (see Appendix E.1).  At the same
   time, deployments update at different rates, so a newer client or
   server MAY continue to support older parameters, which would allow it
   to interoperate with older endpoints.













Rescorla                     Standards Track                  [Page 104]

RFC 8446                           TLS                       August 2018


   For this to work, implementations MUST correctly handle extensible
   fields:

   -  A client sending a ClientHello MUST support all parameters
      advertised in it.  Otherwise, the server may fail to interoperate
      by selecting one of those parameters.

   -  A server receiving a ClientHello MUST correctly ignore all
      unrecognized cipher suites, extensions, and other parameters.
      Otherwise, it may fail to interoperate with newer clients.  In
      TLS 1.3, a client receiving a CertificateRequest or
      NewSessionTicket MUST also ignore all unrecognized extensions.

   -  A middlebox which terminates a TLS connection MUST behave as a
      compliant TLS server (to the original client), including having a
      certificate which the client is willing to accept, and also as a
      compliant TLS client (to the original server), including verifying
      the original server's certificate.  In particular, it MUST
      generate its own ClientHello containing only parameters it
      understands, and it MUST generate a fresh ServerHello random
      value, rather than forwarding the endpoint's value.

      Note that TLS's protocol requirements and security analysis only
      apply to the two connections separately.  Safely deploying a TLS
      terminator requires additional security considerations which are
      beyond the scope of this document.

   -  A middlebox which forwards ClientHello parameters it does not
      understand MUST NOT process any messages beyond that ClientHello.
      It MUST forward all subsequent traffic unmodified.  Otherwise, it
      may fail to interoperate with newer clients and servers.

      Forwarded ClientHellos may contain advertisements for features not
      supported by the middlebox, so the response may include future TLS
      additions the middlebox does not recognize.  These additions MAY
      change any message beyond the ClientHello arbitrarily.  In
      particular, the values sent in the ServerHello might change, the
      ServerHello format might change, and the TLSCiphertext format
      might change.

   The design of TLS 1.3 was constrained by widely deployed
   non-compliant TLS middleboxes (see Appendix D.4); however, it does
   not relax the invariants.  Those middleboxes continue to be
   non-compliant.







Rescorla                     Standards Track                  [Page 105]

RFC 8446                           TLS                       August 2018


10.  Security Considerations

   Security issues are discussed throughout this memo, especially in
   Appendices C, D, and E.

11.  IANA Considerations

   This document uses several registries that were originally created in
   [RFC4346] and updated in [RFC8447].  IANA has updated these to
   reference this document.  The registries and their allocation
   policies are below:

   -  TLS Cipher Suites registry: values with the first byte in the
      range 0-254 (decimal) are assigned via Specification Required
      [RFC8126].  Values with the first byte 255 (decimal) are reserved
      for Private Use [RFC8126].

      IANA has added the cipher suites listed in Appendix B.4 to the
      registry.  The "Value" and "Description" columns are taken from
      the table.  The "DTLS-OK" and "Recommended" columns are both
      marked as "Y" for each new cipher suite.

   -  TLS ContentType registry: Future values are allocated via
      Standards Action [RFC8126].

   -  TLS Alerts registry: Future values are allocated via Standards
      Action [RFC8126].  IANA has populated this registry with the
      values from Appendix B.2.  The "DTLS-OK" column is marked as "Y"
      for all such values.  Values marked as "_RESERVED" have comments
      describing their previous usage.

   -  TLS HandshakeType registry: Future values are allocated via
      Standards Action [RFC8126].  IANA has updated this registry to
      rename item 4 from "NewSessionTicket" to "new_session_ticket" and
      populated this registry with the values from Appendix B.3.  The
      "DTLS-OK" column is marked as "Y" for all such values.  Values
      marked "_RESERVED" have comments describing their previous or
      temporary usage.













Rescorla                     Standards Track                  [Page 106]

RFC 8446                           TLS                       August 2018


   This document also uses the TLS ExtensionType Values registry
   originally created in [RFC4366].  IANA has updated it to reference
   this document.  Changes to the registry follow:

   -  IANA has updated the registration policy as follows:

      Values with the first byte in the range 0-254 (decimal) are
      assigned via Specification Required [RFC8126].  Values with the
      first byte 255 (decimal) are reserved for Private Use [RFC8126].

   -  IANA has updated this registry to include the "key_share",
      "pre_shared_key", "psk_key_exchange_modes", "early_data",
      "cookie", "supported_versions", "certificate_authorities",
      "oid_filters", "post_handshake_auth", and
      "signature_algorithms_cert" extensions with the values defined in
      this document and the "Recommended" value of "Y".

   -  IANA has updated this registry to include a "TLS 1.3" column which
      lists the messages in which the extension may appear.  This column
      has been initially populated from the table in Section 4.2, with
      any extension not listed there marked as "-" to indicate that it
      is not used by TLS 1.3.

   This document updates an entry in the TLS Certificate Types registry
   originally created in [RFC6091] and updated in [RFC8447].  IANA has
   updated the entry for value 1 to have the name "OpenPGP_RESERVED",
   "Recommended" value "N", and comment "Used in TLS versions prior
   to 1.3."

   This document updates an entry in the TLS Certificate Status Types
   registry originally created in [RFC6961].  IANA has updated the entry
   for value 2 to have the name "ocsp_multi_RESERVED" and comment "Used
   in TLS versions prior to 1.3".

   This document updates two entries in the TLS Supported Groups
   registry (created under a different name by [RFC4492]; now maintained
   by [RFC8422]) and updated by [RFC7919] and [RFC8447].  The entries
   for values 29 and 30 (x25519 and x448) have been updated to also
   refer to this document.












Rescorla                     Standards Track                  [Page 107]

RFC 8446                           TLS                       August 2018


   In addition, this document defines two new registries that are
   maintained by IANA:

   -  TLS SignatureScheme registry: Values with the first byte in the
      range 0-253 (decimal) are assigned via Specification Required
      [RFC8126].  Values with the first byte 254 or 255 (decimal) are
      reserved for Private Use [RFC8126].  Values with the first byte in
      the range 0-6 or with the second byte in the range 0-3 that are
      not currently allocated are reserved for backward compatibility.
      This registry has a "Recommended" column.  The registry has been
      initially populated with the values described in Section 4.2.3.
      The following values are marked as "Recommended":
      ecdsa_secp256r1_sha256, ecdsa_secp384r1_sha384,
      rsa_pss_rsae_sha256, rsa_pss_rsae_sha384, rsa_pss_rsae_sha512,
      rsa_pss_pss_sha256, rsa_pss_pss_sha384, rsa_pss_pss_sha512, and
      ed25519.  The "Recommended" column is assigned a value of "N"
      unless explicitly requested, and adding a value with a
      "Recommended" value of "Y" requires Standards Action [RFC8126].
      IESG Approval is REQUIRED for a Y->N transition.

   -  TLS PskKeyExchangeMode registry: Values in the range 0-253
      (decimal) are assigned via Specification Required [RFC8126].
      The values 254 and 255 (decimal) are reserved for Private Use
      [RFC8126].  This registry has a "Recommended" column.  The
      registry has been initially populated with psk_ke (0) and
      psk_dhe_ke (1).  Both are marked as "Recommended".  The
      "Recommended" column is assigned a value of "N" unless explicitly
      requested, and adding a value with a "Recommended" value of "Y"
      requires Standards Action [RFC8126].  IESG Approval is REQUIRED
      for a Y->N transition.





















Rescorla                     Standards Track                  [Page 108]

RFC 8446                           TLS                       August 2018


12.  References

12.1.  Normative References

   [DH76]     Diffie, W. and M. Hellman, "New directions in
              cryptography", IEEE Transactions on Information
              Theory, Vol. 22 No. 6, pp. 644-654,
              DOI 10.1109/TIT.1976.1055638, November 1976.

   [ECDSA]    American National Standards Institute, "Public Key
              Cryptography for the Financial Services Industry: The
              Elliptic Curve Digital Signature Algorithm (ECDSA)",
              ANSI ANS X9.62-2005, November 2005.

   [GCM]      Dworkin, M., "Recommendation for Block Cipher Modes of
              Operation: Galois/Counter Mode (GCM) and GMAC",
              NIST Special Publication 800-38D,
              DOI 10.6028/NIST.SP.800-38D, November 2007.

   [RFC2104]  Krawczyk, H., Bellare, M., and R. Canetti, "HMAC: Keyed-
              Hashing for Message Authentication", RFC 2104,
              DOI 10.17487/RFC2104, February 1997,
              <https://www.rfc-editor.org/info/rfc2104>.

   [RFC2119]  Bradner, S., "Key words for use in RFCs to Indicate
              Requirement Levels", BCP 14, RFC 2119,
              DOI 10.17487/RFC2119, March 1997,
              <https://www.rfc-editor.org/info/rfc2119>.

   [RFC5116]  McGrew, D., "An Interface and Algorithms for Authenticated
              Encryption", RFC 5116, DOI 10.17487/RFC5116, January 2008,
              <https://www.rfc-editor.org/info/rfc5116>.

   [RFC5280]  Cooper, D., Santesson, S., Farrell, S., Boeyen, S.,
              Housley, R., and W. Polk, "Internet X.509 Public Key
              Infrastructure Certificate and Certificate Revocation List
              (CRL) Profile", RFC 5280, DOI 10.17487/RFC5280, May 2008,
              <https://www.rfc-editor.org/info/rfc5280>.

   [RFC5705]  Rescorla, E., "Keying Material Exporters for Transport
              Layer Security (TLS)", RFC 5705, DOI 10.17487/RFC5705,
              March 2010, <https://www.rfc-editor.org/info/rfc5705>.

   [RFC5756]  Turner, S., Brown, D., Yiu, K., Housley, R., and T. Polk,
              "Updates for RSAES-OAEP and RSASSA-PSS Algorithm
              Parameters", RFC 5756, DOI 10.17487/RFC5756, January 2010,
              <https://www.rfc-editor.org/info/rfc5756>.




Rescorla                     Standards Track                  [Page 109]

RFC 8446                           TLS                       August 2018


   [RFC5869]  Krawczyk, H. and P. Eronen, "HMAC-based Extract-and-Expand
              Key Derivation Function (HKDF)", RFC 5869,
              DOI 10.17487/RFC5869, May 2010,
              <https://www.rfc-editor.org/info/rfc5869>.

   [RFC6066]  Eastlake 3rd, D., "Transport Layer Security (TLS)
              Extensions: Extension Definitions", RFC 6066,
              DOI 10.17487/RFC6066, January 2011,
              <https://www.rfc-editor.org/info/rfc6066>.

   [RFC6655]  McGrew, D. and D. Bailey, "AES-CCM Cipher Suites for
              Transport Layer Security (TLS)", RFC 6655,
              DOI 10.17487/RFC6655, July 2012,
              <https://www.rfc-editor.org/info/rfc6655>.

   [RFC6960]  Santesson, S., Myers, M., Ankney, R., Malpani, A.,
              Galperin, S., and C. Adams, "X.509 Internet Public Key
              Infrastructure Online Certificate Status Protocol - OCSP",
              RFC 6960, DOI 10.17487/RFC6960, June 2013,
              <https://www.rfc-editor.org/info/rfc6960>.

   [RFC6961]  Pettersen, Y., "The Transport Layer Security (TLS)
              Multiple Certificate Status Request Extension", RFC 6961,
              DOI 10.17487/RFC6961, June 2013,
              <https://www.rfc-editor.org/info/rfc6961>.

   [RFC6962]  Laurie, B., Langley, A., and E. Kasper, "Certificate
              Transparency", RFC 6962, DOI 10.17487/RFC6962, June 2013,
              <https://www.rfc-editor.org/info/rfc6962>.

   [RFC6979]  Pornin, T., "Deterministic Usage of the Digital Signature
              Algorithm (DSA) and Elliptic Curve Digital Signature
              Algorithm (ECDSA)", RFC 6979, DOI 10.17487/RFC6979,
              August 2013, <https://www.rfc-editor.org/info/rfc6979>.

   [RFC7301]  Friedl, S., Popov, A., Langley, A., and E. Stephan,
              "Transport Layer Security (TLS) Application-Layer Protocol
              Negotiation Extension", RFC 7301, DOI 10.17487/RFC7301,
              July 2014, <https://www.rfc-editor.org/info/rfc7301>.

   [RFC7507]  Moeller, B. and A. Langley, "TLS Fallback Signaling Cipher
              Suite Value (SCSV) for Preventing Protocol Downgrade
              Attacks", RFC 7507, DOI 10.17487/RFC7507, April 2015,
              <https://www.rfc-editor.org/info/rfc7507>.

   [RFC7748]  Langley, A., Hamburg, M., and S. Turner, "Elliptic Curves
              for Security", RFC 7748, DOI 10.17487/RFC7748,
              January 2016, <https://www.rfc-editor.org/info/rfc7748>.



Rescorla                     Standards Track                  [Page 110]

RFC 8446                           TLS                       August 2018


   [RFC7919]  Gillmor, D., "Negotiated Finite Field Diffie-Hellman
              Ephemeral Parameters for Transport Layer Security (TLS)",
              RFC 7919, DOI 10.17487/RFC7919, August 2016,
              <https://www.rfc-editor.org/info/rfc7919>.

   [RFC8017]  Moriarty, K., Ed., Kaliski, B., Jonsson, J., and A. Rusch,
              "PKCS #1: RSA Cryptography Specifications Version 2.2",
              RFC 8017, DOI 10.17487/RFC8017, November 2016,
              <https://www.rfc-editor.org/info/rfc8017>.

   [RFC8032]  Josefsson, S. and I. Liusvaara, "Edwards-Curve Digital
              Signature Algorithm (EdDSA)", RFC 8032,
              DOI 10.17487/RFC8032, January 2017,
              <https://www.rfc-editor.org/info/rfc8032>.

   [RFC8126]  Cotton, M., Leiba, B., and T. Narten, "Guidelines for
              Writing an IANA Considerations Section in RFCs", BCP 26,
              RFC 8126, DOI 10.17487/RFC8126, June 2017,
              <https://www.rfc-editor.org/info/rfc8126>.

   [RFC8174]  Leiba, B., "Ambiguity of Uppercase vs Lowercase in
              RFC 2119 Key Words", BCP 14, RFC 8174,
              DOI 10.17487/RFC8174, May 2017,
              <https://www.rfc-editor.org/info/rfc8174>.

   [RFC8439]  Nir, Y. and A. Langley, "ChaCha20 and Poly1305 for IETF
              Protocols", RFC 8439, DOI 10.17487/RFC8439, June 2018,
              <https://www.rfc-editor.org/info/rfc8439>.

   [SHS]      Dang, Q., "Secure Hash Standard (SHS)", National Institute
              of Standards and Technology report,
              DOI 10.6028/NIST.FIPS.180-4, August 2015.

   [X690]     ITU-T, "Information technology -- ASN.1 encoding rules:
              Specification of Basic Encoding Rules (BER), Canonical
              Encoding Rules (CER) and Distinguished Encoding Rules
              (DER)", ISO/IEC 8825-1:2015, November 2015.














Rescorla                     Standards Track                  [Page 111]

RFC 8446                           TLS                       August 2018


12.2.  Informative References

   [AEAD-LIMITS]
              Luykx, A. and K. Paterson, "Limits on Authenticated
              Encryption Use in TLS", August 2017,
              <http://www.isg.rhul.ac.uk/~kp/TLS-AEbounds.pdf>.

   [BBFGKZ16]
              Bhargavan, K., Brzuska, C., Fournet, C., Green, M.,
              Kohlweiss, M., and S. Zanella-Beguelin, "Downgrade
              Resilience in Key-Exchange Protocols", Proceedings of IEEE
              Symposium on Security and Privacy (San Jose),
              DOI 10.1109/SP.2016.37, May 2016.

   [BBK17]    Bhargavan, K., Blanchet, B., and N. Kobeissi, "Verified
              Models and Reference Implementations for the TLS 1.3
              Standard Candidate", Proceedings of IEEE Symposium on
              Security and Privacy (San Jose), DOI 10.1109/SP.2017.26,
              May 2017.

   [BDFKPPRSZZ16]
              Bhargavan, K., Delignat-Lavaud, A., Fournet, C.,
              Kohlweiss, M., Pan, J., Protzenko, J., Rastogi, A., Swamy,
              N., Zanella-Beguelin, S., and J. Zinzindohoue,
              "Implementing and Proving the TLS 1.3 Record Layer",
              Proceedings of IEEE Symposium on Security and Privacy (San
              Jose), May 2017, <https://eprint.iacr.org/2016/1178>.

   [Ben17a]   Benjamin, D., "Presentation before the TLS WG at
              IETF 100", November 2017,
              <https://datatracker.ietf.org/meeting/100/materials/
              slides-100-tls-sessa-tls13/>.

   [Ben17b]   Benjamin, D., "Additional TLS 1.3 results from Chrome",
              message to the TLS mailing list, 18 December 2017,
              <https://www.ietf.org/mail-archive/web/tls/current/
              msg25168.html>.

   [Blei98]   Bleichenbacher, D., "Chosen Ciphertext Attacks against
              Protocols Based on RSA Encryption Standard PKCS #1",
              Proceedings of CRYPTO '98, 1998.

   [BMMRT15]  Badertscher, C., Matt, C., Maurer, U., Rogaway, P., and B.
              Tackmann, "Augmented Secure Channels and the Goal of the
              TLS 1.3 Record Layer", ProvSec 2015, September 2015,
              <https://eprint.iacr.org/2015/394>.





Rescorla                     Standards Track                  [Page 112]

RFC 8446                           TLS                       August 2018


   [BT16]     Bellare, M. and B. Tackmann, "The Multi-User Security of
              Authenticated Encryption: AES-GCM in TLS 1.3", Proceedings
              of CRYPTO 2016, July 2016,
              <https://eprint.iacr.org/2016/564>.

   [CCG16]    Cohn-Gordon, K., Cremers, C., and L. Garratt, "On
              Post-compromise Security", IEEE Computer Security
              Foundations Symposium, DOI 10.1109/CSF.2016.19, July 2015.

   [CHECKOWAY]
              Checkoway, S., Maskiewicz, J., Garman, C., Fried, J.,
              Cohney, S., Green, M., Heninger, N., Weinmann, R.,
              Rescorla, E., and H. Shacham, "A Systematic Analysis of
              the Juniper Dual EC Incident", Proceedings of the 2016 ACM
              SIGSAC Conference on Computer and Communications Security
              - CCS '16, DOI 10.1145/2976749.2978395, October 2016.

   [CHHSV17]  Cremers, C., Horvat, M., Hoyland, J., Scott, S., and T.
              van der Merwe, "Awkward Handshake: Possible mismatch of
              client/server view on client authentication in
              post-handshake mode in Revision 18", message to the TLS
              mailing list, 10 February 2017, <https://www.ietf.org/
              mail-archive/web/tls/current/msg22382.html>.

   [CHSV16]   Cremers, C., Horvat, M., Scott, S., and T. van der Merwe,
              "Automated Analysis and Verification of TLS 1.3: 0-RTT,
              Resumption and Delayed Authentication", Proceedings of
              IEEE Symposium on Security and Privacy (San Jose),
              DOI 10.1109/SP.2016.35, May 2016,
              <https://ieeexplore.ieee.org/document/7546518/>.

   [CK01]     Canetti, R. and H. Krawczyk, "Analysis of Key-Exchange
              Protocols and Their Use for Building Secure Channels",
              Proceedings of Eurocrypt 2001,
              DOI 10.1007/3-540-44987-6_28, April 2001.

   [CLINIC]   Miller, B., Huang, L., Joseph, A., and J. Tygar, "I Know
              Why You Went to the Clinic: Risks and Realization of HTTPS
              Traffic Analysis", Privacy Enhancing Technologies, pp.
              143-163, DOI 10.1007/978-3-319-08506-7_8, 2014.

   [DFGS15]   Dowling, B., Fischlin, M., Guenther, F., and D. Stebila,
              "A Cryptographic Analysis of the TLS 1.3 Handshake
              Protocol Candidates", Proceedings of ACM CCS 2015,
              October 2015, <https://eprint.iacr.org/2015/914>.






Rescorla                     Standards Track                  [Page 113]

RFC 8446                           TLS                       August 2018


   [DFGS16]   Dowling, B., Fischlin, M., Guenther, F., and D. Stebila,
              "A Cryptographic Analysis of the TLS 1.3 Full and
              Pre-shared Key Handshake Protocol", TRON 2016,
              February 2016, <https://eprint.iacr.org/2016/081>.

   [DOW92]    Diffie, W., van Oorschot, P., and M. Wiener,
              "Authentication and authenticated key exchanges", Designs,
              Codes and Cryptography, DOI 10.1007/BF00124891, June 1992.

   [DSS]      National Institute of Standards and Technology, U.S.
              Department of Commerce, "Digital Signature Standard
              (DSS)", NIST FIPS PUB 186-4, DOI 10.6028/NIST.FIPS.186-4,
              July 2013.

   [FG17]     Fischlin, M. and F. Guenther, "Replay Attacks on Zero
              Round-Trip Time: The Case of the TLS 1.3 Handshake
              Candidates", Proceedings of EuroS&P 2017, April 2017,
              <https://eprint.iacr.org/2017/082>.

   [FGSW16]   Fischlin, M., Guenther, F., Schmidt, B., and B. Warinschi,
              "Key Confirmation in Key Exchange: A Formal Treatment and
              Implications for TLS 1.3", Proceedings of IEEE Symposium
              on Security and Privacy (San Jose),
              DOI 10.1109/SP.2016.34, May 2016,
              <https://ieeexplore.ieee.org/document/7546517/>.

   [FW15]     Weimer, F., "Factoring RSA Keys With TLS Perfect Forward
              Secrecy", September 2015.

   [HCJC16]   Husak, M., Cermak, M., Jirsik, T., and P. Celeda, "HTTPS
              traffic analysis and client identification using passive
              SSL/TLS fingerprinting", EURASIP Journal on Information
              Security, Vol. 2016, DOI 10.1186/s13635-016-0030-7,
              February 2016.

   [HGFS15]   Hlauschek, C., Gruber, M., Fankhauser, F., and C. Schanes,
              "Prying Open Pandora's Box: KCI Attacks against TLS",
              Proceedings of USENIX Workshop on Offensive Technologies,
              August 2015.

   [IEEE1363]
              IEEE, "IEEE Standard Specifications for Public Key
              Cryptography", IEEE Std. 1363-2000,
              DOI 10.1109/IEEESTD.2000.92292.







Rescorla                     Standards Track                  [Page 114]

RFC 8446                           TLS                       August 2018


   [JSS15]    Jager, T., Schwenk, J., and J. Somorovsky, "On the
              Security of TLS 1.3 and QUIC Against Weaknesses in PKCS#1
              v1.5 Encryption", Proceedings of ACM CCS 2015,
              DOI 10.1145/2810103.2813657, October 2015,
              <https://www.nds.rub.de/media/nds/
              veroeffentlichungen/2015/08/21/Tls13QuicAttacks.pdf>.

   [KEYAGREEMENT]
              Barker, E., Chen, L., Roginsky, A., Vassilev, A., and R.
              Davis, "Recommendation for Pair-Wise Key Establishment
              Schemes Using Discrete Logarithm Cryptography", National
              Institute of Standards and Technology,
              DOI 10.6028/NIST.SP.800-56Ar3, April 2018.

   [Kraw10]   Krawczyk, H., "Cryptographic Extraction and Key
              Derivation: The HKDF Scheme", Proceedings of CRYPTO 2010,
              August 2010, <https://eprint.iacr.org/2010/264>.

   [Kraw16]   Krawczyk, H., "A Unilateral-to-Mutual Authentication
              Compiler for Key Exchange (with Applications to Client
              Authentication in TLS 1.3", Proceedings of ACM CCS 2016,
              October 2016, <https://eprint.iacr.org/2016/711>.

   [KW16]     Krawczyk, H. and H. Wee, "The OPTLS Protocol and TLS 1.3",
              Proceedings of EuroS&P 2016, March 2016,
              <https://eprint.iacr.org/2015/978>.

   [LXZFH16]  Li, X., Xu, J., Zhang, Z., Feng, D., and H. Hu, "Multiple
              Handshakes Security of TLS 1.3 Candidates", Proceedings of
              IEEE Symposium on Security and Privacy (San Jose),
              DOI 10.1109/SP.2016.36, May 2016,
              <https://ieeexplore.ieee.org/document/7546519/>.

   [Mac17]    MacCarthaigh, C., "Security Review of TLS1.3 0-RTT",
              March 2017, <https://github.com/tlswg/tls13-spec/
              issues/1001>.

   [PS18]     Patton, C. and T. Shrimpton, "Partially specified
              channels: The TLS 1.3 record layer without elision", 2018,
              <https://eprint.iacr.org/2018/634>.

   [PSK-FINISHED]
              Scott, S., Cremers, C., Horvat, M., and T. van der Merwe,
              "Revision 10: possible attack if client authentication is
              allowed during PSK", message to the TLS mailing list,
              31 October 2015, <https://www.ietf.org/
              mail-archive/web/tls/current/msg18215.html>.




Rescorla                     Standards Track                  [Page 115]

RFC 8446                           TLS                       August 2018


   [REKEY]    Abdalla, M. and M. Bellare, "Increasing the Lifetime of a
              Key: A Comparative Analysis of the Security of Re-keying
              Techniques", ASIACRYPT 2000, DOI 10.1007/3-540-44448-3_42,
              October 2000.

   [Res17a]   Rescorla, E., "Preliminary data on Firefox TLS 1.3
              Middlebox experiment", message to the TLS mailing list,
              5 December 2017, <https://www.ietf.org/
              mail-archive/web/tls/current/msg25091.html>.

   [Res17b]   Rescorla, E., "More compatibility measurement results",
              message to the TLS mailing list, 22 December 2017,
              <https://www.ietf.org/mail-archive/web/tls/current/
              msg25179.html>.

   [RFC3552]  Rescorla, E. and B. Korver, "Guidelines for Writing RFC
              Text on Security Considerations", BCP 72, RFC 3552,
              DOI 10.17487/RFC3552, July 2003,
              <https://www.rfc-editor.org/info/rfc3552>.

   [RFC4086]  Eastlake 3rd, D., Schiller, J., and S. Crocker,
              "Randomness Requirements for Security", BCP 106, RFC 4086,
              DOI 10.17487/RFC4086, June 2005,
              <https://www.rfc-editor.org/info/rfc4086>.

   [RFC4346]  Dierks, T. and E. Rescorla, "The Transport Layer Security
              (TLS) Protocol Version 1.1", RFC 4346,
              DOI 10.17487/RFC4346, April 2006,
              <https://www.rfc-editor.org/info/rfc4346>.

   [RFC4366]  Blake-Wilson, S., Nystrom, M., Hopwood, D., Mikkelsen, J.,
              and T. Wright, "Transport Layer Security (TLS)
              Extensions", RFC 4366, DOI 10.17487/RFC4366, April 2006,
              <https://www.rfc-editor.org/info/rfc4366>.

   [RFC4492]  Blake-Wilson, S., Bolyard, N., Gupta, V., Hawk, C., and B.
              Moeller, "Elliptic Curve Cryptography (ECC) Cipher Suites
              for Transport Layer Security (TLS)", RFC 4492,
              DOI 10.17487/RFC4492, May 2006,
              <https://www.rfc-editor.org/info/rfc4492>.

   [RFC5077]  Salowey, J., Zhou, H., Eronen, P., and H. Tschofenig,
              "Transport Layer Security (TLS) Session Resumption without
              Server-Side State", RFC 5077, DOI 10.17487/RFC5077,
              January 2008, <https://www.rfc-editor.org/info/rfc5077>.






Rescorla                     Standards Track                  [Page 116]

RFC 8446                           TLS                       August 2018


   [RFC5246]  Dierks, T. and E. Rescorla, "The Transport Layer Security
              (TLS) Protocol Version 1.2", RFC 5246,
              DOI 10.17487/RFC5246, August 2008,
              <https://www.rfc-editor.org/info/rfc5246>.

   [RFC5764]  McGrew, D. and E. Rescorla, "Datagram Transport Layer
              Security (DTLS) Extension to Establish Keys for the Secure
              Real-time Transport Protocol (SRTP)", RFC 5764,
              DOI 10.17487/RFC5764, May 2010,
              <https://www.rfc-editor.org/info/rfc5764>.

   [RFC5929]  Altman, J., Williams, N., and L. Zhu, "Channel Bindings
              for TLS", RFC 5929, DOI 10.17487/RFC5929, July 2010,
              <https://www.rfc-editor.org/info/rfc5929>.

   [RFC6091]  Mavrogiannopoulos, N. and D. Gillmor, "Using OpenPGP Keys
              for Transport Layer Security (TLS) Authentication",
              RFC 6091, DOI 10.17487/RFC6091, February 2011,
              <https://www.rfc-editor.org/info/rfc6091>.

   [RFC6101]  Freier, A., Karlton, P., and P. Kocher, "The Secure
              Sockets Layer (SSL) Protocol Version 3.0", RFC 6101,
              DOI 10.17487/RFC6101, August 2011,
              <https://www.rfc-editor.org/info/rfc6101>.

   [RFC6176]  Turner, S. and T. Polk, "Prohibiting Secure Sockets Layer
              (SSL) Version 2.0", RFC 6176, DOI 10.17487/RFC6176,
              March 2011, <https://www.rfc-editor.org/info/rfc6176>.

   [RFC6347]  Rescorla, E. and N. Modadugu, "Datagram Transport Layer
              Security Version 1.2", RFC 6347, DOI 10.17487/RFC6347,
              January 2012, <https://www.rfc-editor.org/info/rfc6347>.

   [RFC6520]  Seggelmann, R., Tuexen, M., and M. Williams, "Transport
              Layer Security (TLS) and Datagram Transport Layer Security
              (DTLS) Heartbeat Extension", RFC 6520,
              DOI 10.17487/RFC6520, February 2012,
              <https://www.rfc-editor.org/info/rfc6520>.

   [RFC7230]  Fielding, R., Ed. and J. Reschke, Ed., "Hypertext Transfer
              Protocol (HTTP/1.1): Message Syntax and Routing",
              RFC 7230, DOI 10.17487/RFC7230, June 2014,
              <https://www.rfc-editor.org/info/rfc7230>.








Rescorla                     Standards Track                  [Page 117]

RFC 8446                           TLS                       August 2018


   [RFC7250]  Wouters, P., Ed., Tschofenig, H., Ed., Gilmore, J.,
              Weiler, S., and T. Kivinen, "Using Raw Public Keys in
              Transport Layer Security (TLS) and Datagram Transport
              Layer Security (DTLS)", RFC 7250, DOI 10.17487/RFC7250,
              June 2014, <https://www.rfc-editor.org/info/rfc7250>.

   [RFC7465]  Popov, A., "Prohibiting RC4 Cipher Suites", RFC 7465,
              DOI 10.17487/RFC7465, February 2015,
              <https://www.rfc-editor.org/info/rfc7465>.

   [RFC7568]  Barnes, R., Thomson, M., Pironti, A., and A. Langley,
              "Deprecating Secure Sockets Layer Version 3.0", RFC 7568,
              DOI 10.17487/RFC7568, June 2015,
              <https://www.rfc-editor.org/info/rfc7568>.

   [RFC7627]  Bhargavan, K., Ed., Delignat-Lavaud, A., Pironti, A.,
              Langley, A., and M. Ray, "Transport Layer Security (TLS)
              Session Hash and Extended Master Secret Extension",
              RFC 7627, DOI 10.17487/RFC7627, September 2015,
              <https://www.rfc-editor.org/info/rfc7627>.

   [RFC7685]  Langley, A., "A Transport Layer Security (TLS) ClientHello
              Padding Extension", RFC 7685, DOI 10.17487/RFC7685,
              October 2015, <https://www.rfc-editor.org/info/rfc7685>.

   [RFC7924]  Santesson, S. and H. Tschofenig, "Transport Layer Security
              (TLS) Cached Information Extension", RFC 7924,
              DOI 10.17487/RFC7924, July 2016,
              <https://www.rfc-editor.org/info/rfc7924>.

   [RFC8305]  Schinazi, D. and T. Pauly, "Happy Eyeballs Version 2:
              Better Connectivity Using Concurrency", RFC 8305,
              DOI 10.17487/RFC8305, December 2017,
              <https://www.rfc-editor.org/info/rfc8305>.

   [RFC8422]  Nir, Y., Josefsson, S., and M. Pegourie-Gonnard, "Elliptic
              Curve Cryptography (ECC) Cipher Suites for Transport Layer
              Security (TLS) Versions 1.2 and Earlier", RFC 8422,
              DOI 10.17487/RFC8422, August 2018,
              <https://www.rfc-editor.org/info/rfc8422>.

   [RFC8447]  Salowey, J. and S. Turner, "IANA Registry Updates for TLS
              and DTLS", RFC 8447, DOI 10.17487/RFC8447, August 2018,
              <https://www.rfc-editor.org/info/rfc8447>.

   [RFC8449]  Thomson, M., "Record Size Limit Extension for TLS",
              RFC 8449, DOI 10.17487/RFC8449, August 2018,
              <https://www.rfc-editor.org/info/rfc8449>.



Rescorla                     Standards Track                  [Page 118]

RFC 8446                           TLS                       August 2018


   [RSA]      Rivest, R., Shamir, A., and L. Adleman, "A Method for
              Obtaining Digital Signatures and Public-Key
              Cryptosystems", Communications of the ACM, Vol. 21 No. 2,
              pp. 120-126, DOI 10.1145/359340.359342, February 1978.

   [SIGMA]    Krawczyk, H., "SIGMA: The 'SIGn-and-MAc' Approach to
              Authenticated Diffie-Hellman and its Use in the IKE
              Protocols", Proceedings of CRYPTO 2003,
              DOI 10.1007/978-3-540-45146-4_24, August 2003.

   [SLOTH]    Bhargavan, K. and G. Leurent, "Transcript Collision
              Attacks: Breaking Authentication in TLS, IKE, and SSH",
              Network and Distributed System Security
              Symposium (NDSS 2016), DOI 10.14722/ndss.2016.23418,
              February 2016.

   [SSL2]     Hickman, K., "The SSL Protocol", February 1995.

   [TIMING]   Boneh, D. and D. Brumley, "Remote Timing Attacks Are
              Practical", USENIX Security Symposium, August 2003.

   [TLS13-TRACES]
              Thomson, M., "Example Handshake Traces for TLS 1.3", Work
              in Progress, draft-ietf-tls-tls13-vectors-06, July 2018.

   [X501]     ITU-T, "Information Technology - Open Systems
              Interconnection - The Directory: Models", ITU-T X.501,
              October 2016, <https://www.itu.int/rec/T-REC-X.501/en>.























Rescorla                     Standards Track                  [Page 119]

RFC 8446                           TLS                       August 2018


Appendix A.  State Machine

   This appendix provides a summary of the legal state transitions for
   the client and server handshakes.  State names (in all capitals,
   e.g., START) have no formal meaning but are provided for ease of
   comprehension.  Actions which are taken only in certain circumstances
   are indicated in [].  The notation "K_{send,recv} = foo" means "set
   the send/recv key to the given key".

A.1.  Client

                              START <----+
               Send ClientHello |        | Recv HelloRetryRequest
          [K_send = early data] |        |
                                v        |
           /                 WAIT_SH ----+
           |                    | Recv ServerHello
           |                    | K_recv = handshake
       Can |                    V
      send |                 WAIT_EE
     early |                    | Recv EncryptedExtensions
      data |           +--------+--------+
           |     Using |                 | Using certificate
           |       PSK |                 v
           |           |            WAIT_CERT_CR
           |           |        Recv |       | Recv CertificateRequest
           |           | Certificate |       v
           |           |             |    WAIT_CERT
           |           |             |       | Recv Certificate
           |           |             v       v
           |           |              WAIT_CV
           |           |                 | Recv CertificateVerify
           |           +> WAIT_FINISHED <+
           |                  | Recv Finished
           \                  | [Send EndOfEarlyData]
                              | K_send = handshake
                              | [Send Certificate [+ CertificateVerify]]
    Can send                  | Send Finished
    app data   -->            | K_send = K_recv = application
    after here                v
                          CONNECTED

   Note that with the transitions as shown above, clients may send
   alerts that derive from post-ServerHello messages in the clear or
   with the early data keys.  If clients need to send such alerts, they
   SHOULD first rekey to the handshake keys if possible.





Rescorla                     Standards Track                  [Page 120]

RFC 8446                           TLS                       August 2018


A.2.  Server

                              START <-----+
               Recv ClientHello |         | Send HelloRetryRequest
                                v         |
                             RECVD_CH ----+
                                | Select parameters
                                v
                             NEGOTIATED
                                | Send ServerHello
                                | K_send = handshake
                                | Send EncryptedExtensions
                                | [Send CertificateRequest]
 Can send                       | [Send Certificate + CertificateVerify]
 app data                       | Send Finished
 after   -->                    | K_send = application
 here                  +--------+--------+
              No 0-RTT |                 | 0-RTT
                       |                 |
   K_recv = handshake  |                 | K_recv = early data
 [Skip decrypt errors] |    +------> WAIT_EOED -+
                       |    |       Recv |      | Recv EndOfEarlyData
                       |    | early data |      | K_recv = handshake
                       |    +------------+      |
                       |                        |
                       +> WAIT_FLIGHT2 <--------+
                                |
                       +--------+--------+
               No auth |                 | Client auth
                       |                 |
                       |                 v
                       |             WAIT_CERT
                       |        Recv |       | Recv Certificate
                       |       empty |       v
                       | Certificate |    WAIT_CV
                       |             |       | Recv
                       |             v       | CertificateVerify
                       +-> WAIT_FINISHED <---+
                                | Recv Finished
                                | K_recv = application
                                v
                            CONNECTED









Rescorla                     Standards Track                  [Page 121]

RFC 8446                           TLS                       August 2018


Appendix B.  Protocol Data Structures and Constant Values

   This appendix provides the normative protocol types and the
   definitions for constants.  Values listed as "_RESERVED" were used in
   previous versions of TLS and are listed here for completeness.
   TLS 1.3 implementations MUST NOT send them but might receive them
   from older TLS implementations.

B.1.  Record Layer

      enum {
          invalid(0),
          change_cipher_spec(20),
          alert(21),
          handshake(22),
          application_data(23),
          heartbeat(24),  /* RFC 6520 */
          (255)
      } ContentType;

      struct {
          ContentType type;
          ProtocolVersion legacy_record_version;
          uint16 length;
          opaque fragment[TLSPlaintext.length];
      } TLSPlaintext;

      struct {
          opaque content[TLSPlaintext.length];
          ContentType type;
          uint8 zeros[length_of_padding];
      } TLSInnerPlaintext;

      struct {
          ContentType opaque_type = application_data; /* 23 */
          ProtocolVersion legacy_record_version = 0x0303; /* TLS v1.2 */
          uint16 length;
          opaque encrypted_record[TLSCiphertext.length];
      } TLSCiphertext;












Rescorla                     Standards Track                  [Page 122]

RFC 8446                           TLS                       August 2018


B.2.  Alert Messages

      enum { warning(1), fatal(2), (255) } AlertLevel;

      enum {
          close_notify(0),
          unexpected_message(10),
          bad_record_mac(20),
          decryption_failed_RESERVED(21),
          record_overflow(22),
          decompression_failure_RESERVED(30),
          handshake_failure(40),
          no_certificate_RESERVED(41),
          bad_certificate(42),
          unsupported_certificate(43),
          certificate_revoked(44),
          certificate_expired(45),
          certificate_unknown(46),
          illegal_parameter(47),
          unknown_ca(48),
          access_denied(49),
          decode_error(50),
          decrypt_error(51),
          export_restriction_RESERVED(60),
          protocol_version(70),
          insufficient_security(71),
          internal_error(80),
          inappropriate_fallback(86),
          user_canceled(90),
          no_renegotiation_RESERVED(100),
          missing_extension(109),
          unsupported_extension(110),
          certificate_unobtainable_RESERVED(111),
          unrecognized_name(112),
          bad_certificate_status_response(113),
          bad_certificate_hash_value_RESERVED(114),
          unknown_psk_identity(115),
          certificate_required(116),
          no_application_protocol(120),
          (255)
      } AlertDescription;

      struct {
          AlertLevel level;
          AlertDescription description;
      } Alert;





Rescorla                     Standards Track                  [Page 123]

RFC 8446                           TLS                       August 2018


B.3.  Handshake Protocol

      enum {
          hello_request_RESERVED(0),
          client_hello(1),
          server_hello(2),
          hello_verify_request_RESERVED(3),
          new_session_ticket(4),
          end_of_early_data(5),
          hello_retry_request_RESERVED(6),
          encrypted_extensions(8),
          certificate(11),
          server_key_exchange_RESERVED(12),
          certificate_request(13),
          server_hello_done_RESERVED(14),
          certificate_verify(15),
          client_key_exchange_RESERVED(16),
          finished(20),
          certificate_url_RESERVED(21),
          certificate_status_RESERVED(22),
          supplemental_data_RESERVED(23),
          key_update(24),
          message_hash(254),
          (255)
      } HandshakeType;

      struct {
          HandshakeType msg_type;    /* handshake type */
          uint24 length;             /* bytes in message */
          select (Handshake.msg_type) {
              case client_hello:          ClientHello;
              case server_hello:          ServerHello;
              case end_of_early_data:     EndOfEarlyData;
              case encrypted_extensions:  EncryptedExtensions;
              case certificate_request:   CertificateRequest;
              case certificate:           Certificate;
              case certificate_verify:    CertificateVerify;
              case finished:              Finished;
              case new_session_ticket:    NewSessionTicket;
              case key_update:            KeyUpdate;
          };
      } Handshake;









Rescorla                     Standards Track                  [Page 124]

RFC 8446                           TLS                       August 2018


B.3.1.  Key Exchange Messages

    uint16 ProtocolVersion;
    opaque Random[32];

    uint8 CipherSuite[2];    /* Cryptographic suite selector */

    struct {
        ProtocolVersion legacy_version = 0x0303;    /* TLS v1.2 */
        Random random;
        opaque legacy_session_id<0..32>;
        CipherSuite cipher_suites<2..2^16-2>;
        opaque legacy_compression_methods<1..2^8-1>;
        Extension extensions<8..2^16-1>;
    } ClientHello;

    struct {
        ProtocolVersion legacy_version = 0x0303;    /* TLS v1.2 */
        Random random;
        opaque legacy_session_id_echo<0..32>;
        CipherSuite cipher_suite;
        uint8 legacy_compression_method = 0;
        Extension extensions<6..2^16-1>;
    } ServerHello;



























Rescorla                     Standards Track                  [Page 125]

RFC 8446                           TLS                       August 2018


    struct {
        ExtensionType extension_type;
        opaque extension_data<0..2^16-1>;
    } Extension;

    enum {
        server_name(0),                             /* RFC 6066 */
        max_fragment_length(1),                     /* RFC 6066 */
        status_request(5),                          /* RFC 6066 */
        supported_groups(10),                       /* RFC 8422, 7919 */
        signature_algorithms(13),                   /* RFC 8446 */
        use_srtp(14),                               /* RFC 5764 */
        heartbeat(15),                              /* RFC 6520 */
        application_layer_protocol_negotiation(16), /* RFC 7301 */
        signed_certificate_timestamp(18),           /* RFC 6962 */
        client_certificate_type(19),                /* RFC 7250 */
        server_certificate_type(20),                /* RFC 7250 */
        padding(21),                                /* RFC 7685 */
        RESERVED(40),                               /* Used but never
                                                       assigned */
        pre_shared_key(41),                         /* RFC 8446 */
        early_data(42),                             /* RFC 8446 */
        supported_versions(43),                     /* RFC 8446 */
        cookie(44),                                 /* RFC 8446 */
        psk_key_exchange_modes(45),                 /* RFC 8446 */
        RESERVED(46),                               /* Used but never
                                                       assigned */
        certificate_authorities(47),                /* RFC 8446 */
        oid_filters(48),                            /* RFC 8446 */
        post_handshake_auth(49),                    /* RFC 8446 */
        signature_algorithms_cert(50),              /* RFC 8446 */
        key_share(51),                              /* RFC 8446 */
        (65535)
    } ExtensionType;

    struct {
        NamedGroup group;
        opaque key_exchange<1..2^16-1>;
    } KeyShareEntry;

    struct {
        KeyShareEntry client_shares<0..2^16-1>;
    } KeyShareClientHello;

    struct {
        NamedGroup selected_group;
    } KeyShareHelloRetryRequest;




Rescorla                     Standards Track                  [Page 126]

RFC 8446                           TLS                       August 2018


    struct {
        KeyShareEntry server_share;
    } KeyShareServerHello;

    struct {
        uint8 legacy_form = 4;
        opaque X[coordinate_length];
        opaque Y[coordinate_length];
    } UncompressedPointRepresentation;

    enum { psk_ke(0), psk_dhe_ke(1), (255) } PskKeyExchangeMode;

    struct {
        PskKeyExchangeMode ke_modes<1..255>;
    } PskKeyExchangeModes;

    struct {} Empty;

    struct {
        select (Handshake.msg_type) {
            case new_session_ticket:   uint32 max_early_data_size;
            case client_hello:         Empty;
            case encrypted_extensions: Empty;
        };
    } EarlyDataIndication;

    struct {
        opaque identity<1..2^16-1>;
        uint32 obfuscated_ticket_age;
    } PskIdentity;

    opaque PskBinderEntry<32..255>;

    struct {
        PskIdentity identities<7..2^16-1>;
        PskBinderEntry binders<33..2^16-1>;
    } OfferedPsks;

    struct {
        select (Handshake.msg_type) {
            case client_hello: OfferedPsks;
            case server_hello: uint16 selected_identity;
        };
    } PreSharedKeyExtension;







Rescorla                     Standards Track                  [Page 127]

RFC 8446                           TLS                       August 2018


B.3.1.1.  Version Extension

      struct {
          select (Handshake.msg_type) {
              case client_hello:
                   ProtocolVersion versions<2..254>;

              case server_hello: /* and HelloRetryRequest */
                   ProtocolVersion selected_version;
          };
      } SupportedVersions;

B.3.1.2.  Cookie Extension

      struct {
          opaque cookie<1..2^16-1>;
      } Cookie;


































Rescorla                     Standards Track                  [Page 128]

RFC 8446                           TLS                       August 2018


B.3.1.3.  Signature Algorithm Extension

      enum {
          /* RSASSA-PKCS1-v1_5 algorithms */
          rsa_pkcs1_sha256(0x0401),
          rsa_pkcs1_sha384(0x0501),
          rsa_pkcs1_sha512(0x0601),

          /* ECDSA algorithms */
          ecdsa_secp256r1_sha256(0x0403),
          ecdsa_secp384r1_sha384(0x0503),
          ecdsa_secp521r1_sha512(0x0603),

          /* RSASSA-PSS algorithms with public key OID rsaEncryption */
          rsa_pss_rsae_sha256(0x0804),
          rsa_pss_rsae_sha384(0x0805),
          rsa_pss_rsae_sha512(0x0806),

          /* EdDSA algorithms */
          ed25519(0x0807),
          ed448(0x0808),

          /* RSASSA-PSS algorithms with public key OID RSASSA-PSS */
          rsa_pss_pss_sha256(0x0809),
          rsa_pss_pss_sha384(0x080a),
          rsa_pss_pss_sha512(0x080b),

          /* Legacy algorithms */
          rsa_pkcs1_sha1(0x0201),
          ecdsa_sha1(0x0203),

          /* Reserved Code Points */
          obsolete_RESERVED(0x0000..0x0200),
          dsa_sha1_RESERVED(0x0202),
          obsolete_RESERVED(0x0204..0x0400),
          dsa_sha256_RESERVED(0x0402),
          obsolete_RESERVED(0x0404..0x0500),
          dsa_sha384_RESERVED(0x0502),
          obsolete_RESERVED(0x0504..0x0600),
          dsa_sha512_RESERVED(0x0602),
          obsolete_RESERVED(0x0604..0x06FF),
          private_use(0xFE00..0xFFFF),
          (0xFFFF)
      } SignatureScheme;

      struct {
          SignatureScheme supported_signature_algorithms<2..2^16-2>;
      } SignatureSchemeList;



Rescorla                     Standards Track                  [Page 129]

RFC 8446                           TLS                       August 2018


B.3.1.4.  Supported Groups Extension

      enum {
          unallocated_RESERVED(0x0000),

          /* Elliptic Curve Groups (ECDHE) */
          obsolete_RESERVED(0x0001..0x0016),
          secp256r1(0x0017), secp384r1(0x0018), secp521r1(0x0019),
          obsolete_RESERVED(0x001A..0x001C),
          x25519(0x001D), x448(0x001E),

          /* Finite Field Groups (DHE) */
          ffdhe2048(0x0100), ffdhe3072(0x0101), ffdhe4096(0x0102),
          ffdhe6144(0x0103), ffdhe8192(0x0104),

          /* Reserved Code Points */
          ffdhe_private_use(0x01FC..0x01FF),
          ecdhe_private_use(0xFE00..0xFEFF),
          obsolete_RESERVED(0xFF01..0xFF02),
          (0xFFFF)
      } NamedGroup;

      struct {
          NamedGroup named_group_list<2..2^16-1>;
      } NamedGroupList;

   Values within "obsolete_RESERVED" ranges are used in previous
   versions of TLS and MUST NOT be offered or negotiated by TLS 1.3
   implementations.  The obsolete curves have various known/theoretical
   weaknesses or have had very little usage, in some cases only due to
   unintentional server configuration issues.  They are no longer
   considered appropriate for general use and should be assumed to be
   potentially unsafe.  The set of curves specified here is sufficient
   for interoperability with all currently deployed and properly
   configured TLS implementations.
















Rescorla                     Standards Track                  [Page 130]

RFC 8446                           TLS                       August 2018


B.3.2.  Server Parameters Messages

      opaque DistinguishedName<1..2^16-1>;

      struct {
          DistinguishedName authorities<3..2^16-1>;
      } CertificateAuthoritiesExtension;

      struct {
          opaque certificate_extension_oid<1..2^8-1>;
          opaque certificate_extension_values<0..2^16-1>;
      } OIDFilter;

      struct {
          OIDFilter filters<0..2^16-1>;
      } OIDFilterExtension;

      struct {} PostHandshakeAuth;

      struct {
          Extension extensions<0..2^16-1>;
      } EncryptedExtensions;

      struct {
          opaque certificate_request_context<0..2^8-1>;
          Extension extensions<2..2^16-1>;
      } CertificateRequest;
























Rescorla                     Standards Track                  [Page 131]

RFC 8446                           TLS                       August 2018


B.3.3.  Authentication Messages

      enum {
          X509(0),
          OpenPGP_RESERVED(1),
          RawPublicKey(2),
          (255)
      } CertificateType;

      struct {
          select (certificate_type) {
              case RawPublicKey:
                /* From RFC 7250 ASN.1_subjectPublicKeyInfo */
                opaque ASN1_subjectPublicKeyInfo<1..2^24-1>;

              case X509:
                opaque cert_data<1..2^24-1>;
          };
          Extension extensions<0..2^16-1>;
      } CertificateEntry;

      struct {
          opaque certificate_request_context<0..2^8-1>;
          CertificateEntry certificate_list<0..2^24-1>;
      } Certificate;

      struct {
          SignatureScheme algorithm;
          opaque signature<0..2^16-1>;
      } CertificateVerify;

      struct {
          opaque verify_data[Hash.length];
      } Finished;

B.3.4.  Ticket Establishment

      struct {
          uint32 ticket_lifetime;
          uint32 ticket_age_add;
          opaque ticket_nonce<0..255>;
          opaque ticket<1..2^16-1>;
          Extension extensions<0..2^16-2>;
      } NewSessionTicket;







Rescorla                     Standards Track                  [Page 132]

RFC 8446                           TLS                       August 2018


B.3.5.  Updating Keys

      struct {} EndOfEarlyData;

      enum {
          update_not_requested(0), update_requested(1), (255)
      } KeyUpdateRequest;

      struct {
          KeyUpdateRequest request_update;
      } KeyUpdate;

B.4.  Cipher Suites

   A symmetric cipher suite defines the pair of the AEAD algorithm and          | Table~\ref{table:suites}
   hash algorithm to be used with HKDF.  Cipher suite names follow the          |
   naming convention:                                                           |
                                                                                |
      CipherSuite TLS_AEAD_HASH = VALUE;                                        |
                                                                                |
      +-----------+------------------------------------------------+            |
      | Component | Contents                                       |            |
      +-----------+------------------------------------------------+            |
      | TLS       | The string "TLS"                               |            |
      |           |                                                |            |
      | AEAD      | The AEAD algorithm used for record protection  |            |
      |           |                                                |            |
      | HASH      | The hash algorithm used with HKDF              |            |
      |           |                                                |            |
      | VALUE     | The two-byte ID assigned for this cipher suite |            |
      +-----------+------------------------------------------------+            |
                                                                                |
   This specification defines the following cipher suites for use with          |
   TLS 1.3.                                                                     |
                                                                                |
              +------------------------------+-------------+                    |
              | Description                  | Value       |                    |
              +------------------------------+-------------+                    |
              | TLS_AES_128_GCM_SHA256       | {0x13,0x01} |                    |
              |                              |             |                    |
              | TLS_AES_256_GCM_SHA384       | {0x13,0x02} |                    |
              |                              |             |                    |
              | TLS_CHACHA20_POLY1305_SHA256 | {0x13,0x03} |                    |
              |                              |             |                    |
              | TLS_AES_128_CCM_SHA256       | {0x13,0x04} |                    |
              |                              |             |                    |
              | TLS_AES_128_CCM_8_SHA256     | {0x13,0x05} |                    |
              +------------------------------+-------------+                    |
                                                                                
                                                                                
                                                                                
Rescorla                     Standards Track                  [Page 133]        
                                                                              
RFC 8446                           TLS                       August 2018        
                                                                                

   The corresponding AEAD algorithms AEAD_AES_128_GCM, AEAD_AES_256_GCM,
   and AEAD_AES_128_CCM are defined in [RFC5116].
   AEAD_CHACHA20_POLY1305 is defined in [RFC8439].  AEAD_AES_128_CCM_8
   is defined in [RFC6655].  The corresponding hash algorithms are
   defined in [SHS].

   Although TLS 1.3 uses the same cipher suite space as previous
   versions of TLS, TLS 1.3 cipher suites are defined differently, only
   specifying the symmetric ciphers, and cannot be used for TLS 1.2.
   Similarly, cipher suites for TLS 1.2 and lower cannot be used with
   TLS 1.3.

   New cipher suite values are assigned by IANA as described in
   Section 11.

Appendix C.  Implementation Notes

   The TLS protocol cannot prevent many common security mistakes.  This
   appendix provides several recommendations to assist implementors.
   [TLS13-TRACES] provides test vectors for TLS 1.3 handshakes.

C.1.  Random Number Generation and Seeding

   TLS requires a cryptographically secure pseudorandom number generator
   (CSPRNG).  In most cases, the operating system provides an
   appropriate facility such as /dev/urandom, which should be used
   absent other (e.g., performance) concerns.  It is RECOMMENDED to use
   an existing CSPRNG implementation in preference to crafting a new
   one.  Many adequate cryptographic libraries are already available
   under favorable license terms.  Should those prove unsatisfactory,
   [RFC4086] provides guidance on the generation of random values.

   TLS uses random values (1) in public protocol fields such as the
   public Random values in the ClientHello and ServerHello and (2) to
   generate keying material.  With a properly functioning CSPRNG, this
   does not present a security problem, as it is not feasible to
   determine the CSPRNG state from its output.  However, with a broken
   CSPRNG, it may be possible for an attacker to use the public output
   to determine the CSPRNG internal state and thereby predict the keying
   material, as documented in [CHECKOWAY].  Implementations can provide
   extra security against this form of attack by using separate CSPRNGs
   to generate public and private values.









Rescorla                     Standards Track                  [Page 134]

RFC 8446                           TLS                       August 2018


C.2.  Certificates and Authentication

   Implementations are responsible for verifying the integrity of
   certificates and should generally support certificate revocation
   messages.  Absent a specific indication from an application profile,
   certificates should always be verified to ensure proper signing by a
   trusted certificate authority (CA).  The selection and addition of
   trust anchors should be done very carefully.  Users should be able to
   view information about the certificate and trust anchor.
   Applications SHOULD also enforce minimum and maximum key sizes.  For
   example, certification paths containing keys or signatures weaker
   than 2048-bit RSA or 224-bit ECDSA are not appropriate for secure
   applications.

C.3.  Implementation Pitfalls

   Implementation experience has shown that certain parts of earlier TLS
   specifications are not easy to understand and have been a source of
   interoperability and security problems.  Many of these areas have
   been clarified in this document, but this appendix contains a short
   list of the most important things that require special attention from
   implementors.

   TLS protocol issues:

   -  Do you correctly handle handshake messages that are fragmented to
      multiple TLS records (see Section 5.1)?  Do you correctly handle
      corner cases like a ClientHello that is split into several small
      fragments?  Do you fragment handshake messages that exceed the
      maximum fragment size?  In particular, the Certificate and
      CertificateRequest handshake messages can be large enough to
      require fragmentation.

   -  Do you ignore the TLS record layer version number in all
      unencrypted TLS records (see Appendix D)?

   -  Have you ensured that all support for SSL, RC4, EXPORT ciphers,
      and MD5 (via the "signature_algorithms" extension) is completely
      removed from all possible configurations that support TLS 1.3 or
      later, and that attempts to use these obsolete capabilities fail
      correctly (see Appendix D)?

   -  Do you handle TLS extensions in ClientHellos correctly, including
      unknown extensions?







Rescorla                     Standards Track                  [Page 135]

RFC 8446                           TLS                       August 2018


   -  When the server has requested a client certificate but no suitable
      certificate is available, do you correctly send an empty
      Certificate message, instead of omitting the whole message (see
      Section 4.4.2)?

   -  When processing the plaintext fragment produced by AEAD-Decrypt
      and scanning from the end for the ContentType, do you avoid
      scanning past the start of the cleartext in the event that the
      peer has sent a malformed plaintext of all zeros?

   -  Do you properly ignore unrecognized cipher suites (Section 4.1.2),
      hello extensions (Section 4.2), named groups (Section 4.2.7), key
      shares (Section 4.2.8), supported versions (Section 4.2.1), and
      signature algorithms (Section 4.2.3) in the ClientHello?

   -  As a server, do you send a HelloRetryRequest to clients which
      support a compatible (EC)DHE group but do not predict it in the
      "key_share" extension?  As a client, do you correctly handle a
      HelloRetryRequest from the server?

   Cryptographic details:

   -  What countermeasures do you use to prevent timing attacks
      [TIMING]?

   -  When using Diffie-Hellman key exchange, do you correctly preserve
      leading zero bytes in the negotiated key (see Section 7.4.1)?

   -  Does your TLS client check that the Diffie-Hellman parameters sent
      by the server are acceptable (see Section 4.2.8.1)?

   -  Do you use a strong and, most importantly, properly seeded random
      number generator (see Appendix C.1) when generating Diffie-Hellman
      private values, the ECDSA "k" parameter, and other security-
      critical values?  It is RECOMMENDED that implementations implement
      "deterministic ECDSA" as specified in [RFC6979].

   -  Do you zero-pad Diffie-Hellman public key values and shared
      secrets to the group size (see Section 4.2.8.1 and Section 7.4.1)?

   -  Do you verify signatures after making them, to protect against
      RSA-CRT key leaks [FW15]?









Rescorla                     Standards Track                  [Page 136]

RFC 8446                           TLS                       August 2018


C.4.  Client Tracking Prevention

   Clients SHOULD NOT reuse a ticket for multiple connections.  Reuse of
   a ticket allows passive observers to correlate different connections.
   Servers that issue tickets SHOULD offer at least as many tickets as
   the number of connections that a client might use; for example, a web
   browser using HTTP/1.1 [RFC7230] might open six connections to a
   server.  Servers SHOULD issue new tickets with every connection.
   This ensures that clients are always able to use a new ticket when
   creating a new connection.

C.5.  Unauthenticated Operation

   Previous versions of TLS offered explicitly unauthenticated cipher
   suites based on anonymous Diffie-Hellman.  These modes have been
   deprecated in TLS 1.3.  However, it is still possible to negotiate
   parameters that do not provide verifiable server authentication by
   several methods, including:

   -  Raw public keys [RFC7250].

   -  Using a public key contained in a certificate but without
      validation of the certificate chain or any of its contents.

   Either technique used alone is vulnerable to man-in-the-middle
   attacks and therefore unsafe for general use.  However, it is also
   possible to bind such connections to an external authentication
   mechanism via out-of-band validation of the server's public key,
   trust on first use, or a mechanism such as channel bindings (though
   the channel bindings described in [RFC5929] are not defined for
   TLS 1.3).  If no such mechanism is used, then the connection has no
   protection against active man-in-the-middle attack; applications
   MUST NOT use TLS in such a way absent explicit configuration or a
   specific application profile.

















Rescorla                     Standards Track                  [Page 137]

RFC 8446                           TLS                       August 2018


Appendix D.  Backward Compatibility

   The TLS protocol provides a built-in mechanism for version
   negotiation between endpoints potentially supporting different
   versions of TLS.

   TLS 1.x and SSL 3.0 use compatible ClientHello messages.  Servers can
   also handle clients trying to use future versions of TLS as long as
   the ClientHello format remains compatible and there is at least one
   protocol version supported by both the client and the server.

   Prior versions of TLS used the record layer version number
   (TLSPlaintext.legacy_record_version and
   TLSCiphertext.legacy_record_version) for various purposes.  As of
   TLS 1.3, this field is deprecated.  The value of
   TLSPlaintext.legacy_record_version MUST be ignored by all
   implementations.  The value of TLSCiphertext.legacy_record_version is
   included in the additional data for deprotection but MAY otherwise be
   ignored or MAY be validated to match the fixed constant value.
   Version negotiation is performed using only the handshake versions
   (ClientHello.legacy_version and ServerHello.legacy_version, as well
   as the ClientHello, HelloRetryRequest, and ServerHello
   "supported_versions" extensions).  In order to maximize
   interoperability with older endpoints, implementations that negotiate
   the use of TLS 1.0-1.2 SHOULD set the record layer version number to
   the negotiated version for the ServerHello and all records
   thereafter.

   For maximum compatibility with previously non-standard behavior and
   misconfigured deployments, all implementations SHOULD support
   validation of certification paths based on the expectations in this
   document, even when handling prior TLS versions' handshakes (see
   Section 4.4.2.2).

   TLS 1.2 and prior supported an "Extended Master Secret" [RFC7627]
   extension which digested large parts of the handshake transcript into
   the master secret.  Because TLS 1.3 always hashes in the transcript
   up to the server Finished, implementations which support both TLS 1.3
   and earlier versions SHOULD indicate the use of the Extended Master
   Secret extension in their APIs whenever TLS 1.3 is used.











Rescorla                     Standards Track                  [Page 138]

RFC 8446                           TLS                       August 2018


D.1.  Negotiating with an Older Server

   A TLS 1.3 client who wishes to negotiate with servers that do not
   support TLS 1.3 will send a normal TLS 1.3 ClientHello containing
   0x0303 (TLS 1.2) in ClientHello.legacy_version but with the correct
   version(s) in the "supported_versions" extension.  If the server does
   not support TLS 1.3, it will respond with a ServerHello containing an
   older version number.  If the client agrees to use this version, the
   negotiation will proceed as appropriate for the negotiated protocol.
   A client using a ticket for resumption SHOULD initiate the connection
   using the version that was previously negotiated.

   Note that 0-RTT data is not compatible with older servers and
   SHOULD NOT be sent absent knowledge that the server supports TLS 1.3.
   See Appendix D.3.

   If the version chosen by the server is not supported by the client
   (or is not acceptable), the client MUST abort the handshake with a
   "protocol_version" alert.

   Some legacy server implementations are known to not implement the TLS
   specification properly and might abort connections upon encountering
   TLS extensions or versions which they are not aware of.
   Interoperability with buggy servers is a complex topic beyond the
   scope of this document.  Multiple connection attempts may be required
   in order to negotiate a backward-compatible connection; however, this
   practice is vulnerable to downgrade attacks and is NOT RECOMMENDED.

D.2.  Negotiating with an Older Client

   A TLS server can also receive a ClientHello indicating a version
   number smaller than its highest supported version.  If the
   "supported_versions" extension is present, the server MUST negotiate
   using that extension as described in Section 4.2.1.  If the
   "supported_versions" extension is not present, the server MUST
   negotiate the minimum of ClientHello.legacy_version and TLS 1.2.  For
   example, if the server supports TLS 1.0, 1.1, and 1.2, and
   legacy_version is TLS 1.0, the server will proceed with a TLS 1.0
   ServerHello.  If the "supported_versions" extension is absent and the
   server only supports versions greater than
   ClientHello.legacy_version, the server MUST abort the handshake with
   a "protocol_version" alert.

   Note that earlier versions of TLS did not clearly specify the record
   layer version number value in all cases
   (TLSPlaintext.legacy_record_version).  Servers will receive various
   TLS 1.x versions in this field, but its value MUST always be ignored.




Rescorla                     Standards Track                  [Page 139]

RFC 8446                           TLS                       August 2018


D.3.  0-RTT Backward Compatibility

   0-RTT data is not compatible with older servers.  An older server            ~
   will respond to the ClientHello with an older ServerHello, but it            ~
   will not correctly skip the 0-RTT data and will fail to complete the         ~
   handshake.  This can cause issues when a client attempts to use              ~
   0-RTT, particularly against multi-server deployments.  For example, a        ~
   deployment could deploy TLS 1.3 gradually with some servers                  ~
   implementing TLS 1.3 and some implementing TLS 1.2, or a TLS 1.3             ~
   deployment could be downgraded to TLS 1.2.                                   ~
                                                                                ~
   A client that attempts to send 0-RTT data MUST fail a connection if          ~
   it receives a ServerHello with TLS 1.2 or older.  It can then retry          ~
   the connection with 0-RTT disabled.  To avoid a downgrade attack, the        ~
   client SHOULD NOT disable TLS 1.3, only 0-RTT.                               ~
                                                                                ~
   To avoid this error condition, multi-server deployments SHOULD ensure        ~
   a uniform and stable deployment of TLS 1.3 without 0-RTT prior to            ~     
   enabling 0-RTT.                                                              ~

D.4.  Middlebox Compatibility Mode

   Field measurements [Ben17a] [Ben17b] [Res17a] [Res17b] have found
   that a significant number of middleboxes misbehave when a TLS
   client/server pair negotiates TLS 1.3.  Implementations can increase
   the chance of making connections through those middleboxes by making
   the TLS 1.3 handshake look more like a TLS 1.2 handshake:

   -  The client always provides a non-empty session ID in the
      ClientHello, as described in the legacy_session_id section of
      Section 4.1.2.

   -  If not offering early data, the client sends a dummy
      change_cipher_spec record (see the third paragraph of Section 5)
      immediately before its second flight.  This may either be before
      its second ClientHello or before its encrypted handshake flight.
      If offering early data, the record is placed immediately after the
      first ClientHello.

   -  The server sends a dummy change_cipher_spec record immediately
      after its first handshake message.  This may either be after a
      ServerHello or a HelloRetryRequest.

   When put together, these changes make the TLS 1.3 handshake resemble
   TLS 1.2 session resumption, which improves the chance of successfully
   connecting through middleboxes.  This "compatibility mode" is
   partially negotiated: the client can opt to provide a session ID or
   not, and the server has to echo it.  Either side can send



Rescorla                     Standards Track                  [Page 140]

RFC 8446                           TLS                       August 2018


   change_cipher_spec at any time during the handshake, as they must be
   ignored by the peer, but if the client sends a non-empty session ID,
   the server MUST send the change_cipher_spec as described in this
   appendix.

D.5.  Security Restrictions Related to Backward Compatibility

   Implementations negotiating the use of older versions of TLS SHOULD
   prefer forward secret and AEAD cipher suites, when available.

   The security of RC4 cipher suites is considered insufficient for the
   reasons cited in [RFC7465].  Implementations MUST NOT offer or
   negotiate RC4 cipher suites for any version of TLS for any reason.

   Old versions of TLS permitted the use of very low strength ciphers.
   Ciphers with a strength less than 112 bits MUST NOT be offered or
   negotiated for any version of TLS for any reason.

   The security of SSL 3.0 [RFC6101] is considered insufficient for the
   reasons enumerated in [RFC7568], and it MUST NOT be negotiated for
   any reason.

   The security of SSL 2.0 [SSL2] is considered insufficient for the
   reasons enumerated in [RFC6176], and it MUST NOT be negotiated for
   any reason.

   Implementations MUST NOT send an SSL version 2.0 compatible
   CLIENT-HELLO.  Implementations MUST NOT negotiate TLS 1.3 or later
   using an SSL version 2.0 compatible CLIENT-HELLO.  Implementations
   are NOT RECOMMENDED to accept an SSL version 2.0 compatible
   CLIENT-HELLO in order to negotiate older versions of TLS.

   Implementations MUST NOT send a ClientHello.legacy_version or
   ServerHello.legacy_version set to 0x0300 or less.  Any endpoint
   receiving a Hello message with ClientHello.legacy_version or
   ServerHello.legacy_version set to 0x0300 MUST abort the handshake
   with a "protocol_version" alert.

   Implementations MUST NOT send any records with a version less than
   0x0300.  Implementations SHOULD NOT accept any records with a version
   less than 0x0300 (but may inadvertently do so if the record version
   number is ignored completely).

   Implementations MUST NOT use the Truncated HMAC extension, defined in
   Section 7 of [RFC6066], as it is not applicable to AEAD algorithms
   and has been shown to be insecure in some scenarios.





Rescorla                     Standards Track                  [Page 141]

RFC 8446                           TLS                       August 2018


Appendix E.  Overview of Security Properties

   A complete security analysis of TLS is outside the scope of this
   document.  In this appendix, we provide an informal description of
   the desired properties as well as references to more detailed work in
   the research literature which provides more formal definitions.

   We cover properties of the handshake separately from those of the
   record layer.

E.1.  Handshake

   The TLS handshake is an Authenticated Key Exchange (AKE) protocol
   which is intended to provide both one-way authenticated (server-only)
   and mutually authenticated (client and server) functionality.  At the
   completion of the handshake, each side outputs its view of the
   following values:

   -  A set of "session keys" (the various secrets derived from the
      master secret) from which can be derived a set of working keys.

   -  A set of cryptographic parameters (algorithms, etc.).

   -  The identities of the communicating parties.

   We assume the attacker to be an active network attacker, which means
   it has complete control over the network used to communicate between
   the parties [RFC3552].  Even under these conditions, the handshake
   should provide the properties listed below.  Note that these
   properties are not necessarily independent, but reflect the protocol
   consumers' needs.

   Establishing the same session keys:  The handshake needs to output
      the same set of session keys on both sides of the handshake,
      provided that it completes successfully on each endpoint (see
      [CK01], Definition 1, part 1).

   Secrecy of the session keys:  The shared session keys should be known
      only to the communicating parties and not to the attacker (see
      [CK01], Definition 1, part 2).  Note that in a unilaterally
      authenticated connection, the attacker can establish its own
      session keys with the server, but those session keys are distinct
      from those established by the client.

   Peer authentication:  The client's view of the peer identity should
      reflect the server's identity.  If the client is authenticated,
      the server's view of the peer identity should match the client's
      identity.



Rescorla                     Standards Track                  [Page 142]

RFC 8446                           TLS                       August 2018


   Uniqueness of the session keys:  Any two distinct handshakes should
      produce distinct, unrelated session keys.  Individual session keys
      produced by a handshake should also be distinct and independent.

   Downgrade protection:  The cryptographic parameters should be the
      same on both sides and should be the same as if the peers had been
      communicating in the absence of an attack (see [BBFGKZ16],
      Definitions 8 and 9).

   Forward secret with respect to long-term keys:  If the long-term             | Section 1 
      keying material (in this case the signature keys in certificate-
      based authentication modes or the external/resumption PSK in PSK
      with (EC)DHE modes) is compromised after the handshake is                 | Section 1 
      complete, this does not compromise the security of the session key        |
      (see [DOW92]), as long as the session key itself has been erased.         |
      The forward secrecy property is not satisfied when PSK is used in         |
      the "psk_ke" PskKeyExchangeMode.                                          |

   Key Compromise Impersonation (KCI) resistance:  In a mutually
      authenticated connection with certificates, compromising the
      long-term secret of one actor should not break that actor's
      authentication of their peer in the given connection (see
      [HGFS15]).  For example, if a client's signature key is
      compromised, it should not be possible to impersonate arbitrary
      servers to that client in subsequent handshakes.

   Protection of endpoint identities:  The server's identity
      (certificate) should be protected against passive attackers.  The
      client's identity should be protected against both passive and
      active attackers.

   Informally, the signature-based modes of TLS 1.3 provide for the
   establishment of a unique, secret, shared key established by an
   (EC)DHE key exchange and authenticated by the server's signature over
   the handshake transcript, as well as tied to the server's identity by
   a MAC.  If the client is authenticated by a certificate, it also
   signs over the handshake transcript and provides a MAC tied to both
   identities.  [SIGMA] describes the design and analysis of this type
   of key exchange protocol.  If fresh (EC)DHE keys are used for each
   connection, then the output keys are forward secret.

   The external PSK and resumption PSK bootstrap from a long-term shared
   secret into a unique per-connection set of short-term session keys.
   This secret may have been established in a previous handshake.  If
   PSK with (EC)DHE key establishment is used, these session keys will
   also be forward secret.  The resumption PSK has been designed so that
   the resumption master secret computed by connection N and needed to
   form connection N+1 is separate from the traffic keys used by



Rescorla                     Standards Track                  [Page 143]

RFC 8446                           TLS                       August 2018


   connection N, thus providing forward secrecy between the connections.
   In addition, if multiple tickets are established on the same
   connection, they are associated with different keys, so compromise of
   the PSK associated with one ticket does not lead to the compromise of
   connections established with PSKs associated with other tickets.
   This property is most interesting if tickets are stored in a database
   (and so can be deleted) rather than if they are self-encrypted.

   The PSK binder value forms a binding between a PSK and the current
   handshake, as well as between the session where the PSK was
   established and the current session.  This binding transitively
   includes the original handshake transcript, because that transcript
   is digested into the values which produce the resumption master
   secret.  This requires that both the KDF used to produce the
   resumption master secret and the MAC used to compute the binder be
   collision resistant.  See Appendix E.1.1 for more on this.  Note: The
   binder does not cover the binder values from other PSKs, though they
   are included in the Finished MAC.

   TLS does not currently permit the server to send a
   certificate_request message in non-certificate-based handshakes
   (e.g., PSK).  If this restriction were to be relaxed in future, the
   client's signature would not cover the server's certificate directly.
   However, if the PSK was established through a NewSessionTicket, the
   client's signature would transitively cover the server's certificate
   through the PSK binder.  [PSK-FINISHED] describes a concrete attack
   on constructions that do not bind to the server's certificate (see
   also [Kraw16]).  It is unsafe to use certificate-based client
   authentication when the client might potentially share the same
   PSK/key-id pair with two different endpoints.  Implementations
   MUST NOT combine external PSKs with certificate-based authentication
   of either the client or the server unless negotiated by some
   extension.

   If an exporter is used, then it produces values which are unique and
   secret (because they are generated from a unique session key).
   Exporters computed with different labels and contexts are
   computationally independent, so it is not feasible to compute one
   from another or the session secret from the exported value.
   Note: Exporters can produce arbitrary-length values; if exporters are
   to be used as channel bindings, the exported value MUST be large
   enough to provide collision resistance.  The exporters provided in
   TLS 1.3 are derived from the same Handshake Contexts as the early
   traffic keys and the application traffic keys, respectively, and thus
   have similar security properties.  Note that they do not include the
   client's certificate; future applications which wish to bind to the
   client's certificate may need to define a new exporter that includes
   the full handshake transcript.



Rescorla                     Standards Track                  [Page 144]

RFC 8446                           TLS                       August 2018


   For all handshake modes, the Finished MAC (and, where present, the
   signature) prevents downgrade attacks.  In addition, the use of
   certain bytes in the random nonces as described in Section 4.1.3
   allows the detection of downgrade to previous TLS versions.  See
   [BBFGKZ16] for more details on TLS 1.3 and downgrade.

   As soon as the client and the server have exchanged enough
   information to establish shared keys, the remainder of the handshake
   is encrypted, thus providing protection against passive attackers,
   even if the computed shared key is not authenticated.  Because the
   server authenticates before the client, the client can ensure that if
   it authenticates to the server, it only reveals its identity to an
   authenticated server.  Note that implementations must use the
   provided record-padding mechanism during the handshake to avoid
   leaking information about the identities due to length.  The client's
   proposed PSK identities are not encrypted, nor is the one that the
   server selects.

E.1.1.  Key Derivation and HKDF

   Key derivation in TLS 1.3 uses HKDF as defined in [RFC5869] and its
   two components, HKDF-Extract and HKDF-Expand.  The full rationale for
   the HKDF construction can be found in [Kraw10] and the rationale for
   the way it is used in TLS 1.3 in [KW16].  Throughout this document,
   each application of HKDF-Extract is followed by one or more
   invocations of HKDF-Expand.  This ordering should always be followed
   (including in future revisions of this document); in particular, one
   SHOULD NOT use an output of HKDF-Extract as an input to another
   application of HKDF-Extract without an HKDF-Expand in between.
   Multiple applications of HKDF-Expand to some of the same inputs are
   allowed as long as these are differentiated via the key and/or the
   labels.

   Note that HKDF-Expand implements a pseudorandom function (PRF) with
   both inputs and outputs of variable length.  In some of the uses of
   HKDF in this document (e.g., for generating exporters and the
   resumption_master_secret), it is necessary that the application of
   HKDF-Expand be collision resistant; namely, it should be infeasible
   to find two different inputs to HKDF-Expand that output the same
   value.  This requires the underlying hash function to be collision
   resistant and the output length from HKDF-Expand to be of size at
   least 256 bits (or as much as needed for the hash function to prevent
   finding collisions).








Rescorla                     Standards Track                  [Page 145]

RFC 8446                           TLS                       August 2018


E.1.2.  Client Authentication

   A client that has sent authentication data to a server, either during
   the handshake or in post-handshake authentication, cannot be sure
   whether the server afterwards considers the client to be
   authenticated or not.  If the client needs to determine if the server
   considers the connection to be unilaterally or mutually
   authenticated, this has to be provisioned by the application layer.
   See [CHHSV17] for details.  In addition, the analysis of
   post-handshake authentication from [Kraw16] shows that the client
   identified by the certificate sent in the post-handshake phase
   possesses the traffic key.  This party is therefore the client that
   participated in the original handshake or one to whom the original
   client delegated the traffic key (assuming that the traffic key has
   not been compromised).

E.1.3.  0-RTT

   The 0-RTT mode of operation generally provides security properties
   similar to those of 1-RTT data, with the two exceptions that the
   0-RTT encryption keys do not provide full forward secrecy and that
   the server is not able to guarantee uniqueness of the handshake
   (non-replayability) without keeping potentially undue amounts of
   state.  See Section 8 for mechanisms to limit the exposure to replay.

E.1.4.  Exporter Independence

   The exporter_master_secret and early_exporter_master_secret are
   derived to be independent of the traffic keys and therefore do not
   represent a threat to the security of traffic encrypted with those
   keys.  However, because these secrets can be used to compute any
   exporter value, they SHOULD be erased as soon as possible.  If the
   total set of exporter labels is known, then implementations SHOULD
   pre-compute the inner Derive-Secret stage of the exporter computation
   for all those labels, then erase the [early_]exporter_master_secret,
   followed by each inner value as soon as it is known that it will not
   be needed again.

E.1.5.  Post-Compromise Security

   TLS does not provide security for handshakes which take place after
   the peer's long-term secret (signature key or external PSK) is
   compromised.  It therefore does not provide post-compromise security
   [CCG16], sometimes also referred to as backward or future secrecy.
   This is in contrast to KCI resistance, which describes the security
   guarantees that a party has after its own long-term secret has been
   compromised.




Rescorla                     Standards Track                  [Page 146]

RFC 8446                           TLS                       August 2018


E.1.6.  External References

   The reader should refer to the following references for analysis of
   the TLS handshake: [DFGS15], [CHSV16], [DFGS16], [KW16], [Kraw16],
   [FGSW16], [LXZFH16], [FG17], and [BBK17].

E.2.  Record Layer

   The record layer depends on the handshake producing strong traffic
   secrets which can be used to derive bidirectional encryption keys and
   nonces.  Assuming that is true, and the keys are used for no more
   data than indicated in Section 5.5, then the record layer should
   provide the following guarantees:

   Confidentiality:  An attacker should not be able to determine the
      plaintext contents of a given record.

   Integrity:  An attacker should not be able to craft a new record
      which is different from an existing record which will be accepted
      by the receiver.

   Order protection/non-replayability:  An attacker should not be able
      to cause the receiver to accept a record which it has already
      accepted or cause the receiver to accept record N+1 without having
      first processed record N.

   Length concealment:  Given a record with a given external length, the
      attacker should not be able to determine the amount of the record
      that is content versus padding.

   Forward secrecy after key change:  If the traffic key update
      mechanism described in Section 4.6.3 has been used and the
      previous generation key is deleted, an attacker who compromises
      the endpoint should not be able to decrypt traffic encrypted with
      the old key.

   Informally, TLS 1.3 provides these properties by AEAD-protecting the
   plaintext with a strong key.  AEAD encryption [RFC5116] provides
   confidentiality and integrity for the data.  Non-replayability is
   provided by using a separate nonce for each record, with the nonce
   being derived from the record sequence number (Section 5.3), with the
   sequence number being maintained independently at both sides; thus,
   records which are delivered out of order result in AEAD deprotection
   failures.  In order to prevent mass cryptanalysis when the same
   plaintext is repeatedly encrypted by different users under the same
   key (as is commonly the case for HTTP), the nonce is formed by mixing





Rescorla                     Standards Track                  [Page 147]

RFC 8446                           TLS                       August 2018


   the sequence number with a secret per-connection initialization
   vector derived along with the traffic keys.  See [BT16] for analysis
   of this construction.

   The rekeying technique in TLS 1.3 (see Section 7.2) follows the
   construction of the serial generator as discussed in [REKEY], which
   shows that rekeying can allow keys to be used for a larger number of
   encryptions than without rekeying.  This relies on the security of
   the HKDF-Expand-Label function as a pseudorandom function (PRF).  In
   addition, as long as this function is truly one way, it is not
   possible to compute traffic keys from prior to a key change (forward
   secrecy).

   TLS does not provide security for data which is communicated on a
   connection after a traffic secret of that connection is compromised.
   That is, TLS does not provide post-compromise security/future
   secrecy/backward secrecy with respect to the traffic secret.  Indeed,
   an attacker who learns a traffic secret can compute all future
   traffic secrets on that connection.  Systems which want such
   guarantees need to do a fresh handshake and establish a new
   connection with an (EC)DHE exchange.

E.2.1.  External References

   The reader should refer to the following references for analysis of
   the TLS record layer: [BMMRT15], [BT16], [BDFKPPRSZZ16], [BBK17], and
   [PS18].

E.3.  Traffic Analysis

   TLS is susceptible to a variety of traffic analysis attacks based on
   observing the length and timing of encrypted packets [CLINIC]
   [HCJC16].  This is particularly easy when there is a small set of
   possible messages to be distinguished, such as for a video server
   hosting a fixed corpus of content, but still provides usable
   information even in more complicated scenarios.

   TLS does not provide any specific defenses against this form of
   attack but does include a padding mechanism for use by applications:
   The plaintext protected by the AEAD function consists of content plus
   variable-length padding, which allows the application to produce
   arbitrary-length encrypted records as well as padding-only cover
   traffic to conceal the difference between periods of transmission and
   periods of silence.  Because the padding is encrypted alongside the
   actual content, an attacker cannot directly determine the length of
   the padding but may be able to measure it indirectly by the use of
   timing channels exposed during record processing (i.e., seeing how
   long it takes to process a record or trickling in records to see



Rescorla                     Standards Track                  [Page 148]

RFC 8446                           TLS                       August 2018


   which ones elicit a response from the server).  In general, it is not
   known how to remove all of these channels because even a
   constant-time padding removal function will likely feed the content
   into data-dependent functions.  At minimum, a fully constant-time
   server or client would require close cooperation with the
   application-layer protocol implementation, including making that
   higher-level protocol constant time.

   Note: Robust traffic analysis defenses will likely lead to inferior
   performance due to delays in transmitting packets and increased
   traffic volume.

E.4.  Side-Channel Attacks

   In general, TLS does not have specific defenses against side-channel
   attacks (i.e., those which attack the communications via secondary
   channels such as timing), leaving those to the implementation of the
   relevant cryptographic primitives.  However, certain features of TLS
   are designed to make it easier to write side-channel resistant code:

   -  Unlike previous versions of TLS which used a composite MAC-then-
      encrypt structure, TLS 1.3 only uses AEAD algorithms, allowing
      implementations to use self-contained constant-time
      implementations of those primitives.

   -  TLS uses a uniform "bad_record_mac" alert for all decryption
      errors, which is intended to prevent an attacker from gaining
      piecewise insight into portions of the message.  Additional
      resistance is provided by terminating the connection on such
      errors; a new connection will have different cryptographic
      material, preventing attacks against the cryptographic primitives
      that require multiple trials.

   Information leakage through side channels can occur at layers above
   TLS, in application protocols and the applications that use them.
   Resistance to side-channel attacks depends on applications and
   application protocols separately ensuring that confidential
   information is not inadvertently leaked.













Rescorla                     Standards Track                  [Page 149]

RFC 8446                           TLS                       August 2018


E.5.  Replay Attacks on 0-RTT

   Replayable 0-RTT data presents a number of security threats to TLS-
   using applications, unless those applications are specifically
   engineered to be safe under replay (minimally, this means idempotent,
   but in many cases may also require other stronger conditions, such as
   constant-time response).  Potential attacks include:

   -  Duplication of actions which cause side effects (e.g., purchasing
      an item or transferring money) to be duplicated, thus harming the
      site or the user.

   -  Attackers can store and replay 0-RTT messages in order to reorder
      them with respect to other messages (e.g., moving a delete to
      after a create).

   -  Exploiting cache timing behavior to discover the content of 0-RTT
      messages by replaying a 0-RTT message to a different cache node
      and then using a separate connection to measure request latency,
      to see if the two requests address the same resource.

   If data can be replayed a large number of times, additional attacks
   become possible, such as making repeated measurements of the speed of
   cryptographic operations.  In addition, they may be able to overload
   rate-limiting systems.  For a further description of these attacks,
   see [Mac17].

   Ultimately, servers have the responsibility to protect themselves
   against attacks employing 0-RTT data replication.  The mechanisms
   described in Section 8 are intended to prevent replay at the TLS
   layer but do not provide complete protection against receiving
   multiple copies of client data.  TLS 1.3 falls back to the 1-RTT
   handshake when the server does not have any information about the
   client, e.g., because it is in a different cluster which does not
   share state or because the ticket has been deleted as described in
   Section 8.1.  If the application-layer protocol retransmits data in
   this setting, then it is possible for an attacker to induce message
   duplication by sending the ClientHello to both the original cluster
   (which processes the data immediately) and another cluster which will
   fall back to 1-RTT and process the data upon application-layer
   replay.  The scale of this attack is limited by the client's
   willingness to retry transactions and therefore only allows a limited
   amount of duplication, with each copy appearing as a new connection
   at the server.







Rescorla                     Standards Track                  [Page 150]

RFC 8446                           TLS                       August 2018


   If implemented correctly, the mechanisms described in Sections 8.1
   and 8.2 prevent a replayed ClientHello and its associated 0-RTT data
   from being accepted multiple times by any cluster with consistent
   state; for servers which limit the use of 0-RTT to one cluster for a
   single ticket, then a given ClientHello and its associated 0-RTT data
   will only be accepted once.  However, if state is not completely
   consistent, then an attacker might be able to have multiple copies of
   the data be accepted during the replication window.  Because clients
   do not know the exact details of server behavior, they MUST NOT send
   messages in early data which are not safe to have replayed and which
   they would not be willing to retry across multiple 1-RTT connections.

   Application protocols MUST NOT use 0-RTT data without a profile that
   defines its use.  That profile needs to identify which messages or
   interactions are safe to use with 0-RTT and how to handle the
   situation when the server rejects 0-RTT and falls back to 1-RTT.

   In addition, to avoid accidental misuse, TLS implementations MUST NOT
   enable 0-RTT (either sending or accepting) unless specifically
   requested by the application and MUST NOT automatically resend 0-RTT
   data if it is rejected by the server unless instructed by the
   application.  Server-side applications may wish to implement special
   processing for 0-RTT data for some kinds of application traffic
   (e.g., abort the connection, request that data be resent at the
   application layer, or delay processing until the handshake
   completes).  In order to allow applications to implement this kind of
   processing, TLS implementations MUST provide a way for the
   application to determine if the handshake has completed.

E.5.1.  Replay and Exporters

   Replays of the ClientHello produce the same early exporter, thus
   requiring additional care by applications which use these exporters.
   In particular, if these exporters are used as an authentication
   channel binding (e.g., by signing the output of the exporter), an
   attacker who compromises the PSK can transplant authenticators
   between connections without compromising the authentication key.

   In addition, the early exporter SHOULD NOT be used to generate
   server-to-client encryption keys because that would entail the reuse
   of those keys.  This parallels the use of the early application
   traffic keys only in the client-to-server direction.









Rescorla                     Standards Track                  [Page 151]

RFC 8446                           TLS                       August 2018


E.6.  PSK Identity Exposure

   Because implementations respond to an invalid PSK binder by aborting
   the handshake, it may be possible for an attacker to verify whether a
   given PSK identity is valid.  Specifically, if a server accepts both
   external-PSK handshakes and certificate-based handshakes, a valid PSK
   identity will result in a failed handshake, whereas an invalid
   identity will just be skipped and result in a successful certificate
   handshake.  Servers which solely support PSK handshakes may be able
   to resist this form of attack by treating the cases where there is no
   valid PSK identity and where there is an identity but it has an
   invalid binder identically.

E.7.  Sharing PSKs

   TLS 1.3 takes a conservative approach to PSKs by binding them to a
   specific KDF.  By contrast, TLS 1.2 allows PSKs to be used with any
   hash function and the TLS 1.2 PRF.  Thus, any PSK which is used with
   both TLS 1.2 and TLS 1.3 must be used with only one hash in TLS 1.3,
   which is less than optimal if users want to provision a single PSK.
   The constructions in TLS 1.2 and TLS 1.3 are different, although they
   are both based on HMAC.  While there is no known way in which the
   same PSK might produce related output in both versions, only limited
   analysis has been done.  Implementations can ensure safety from
   cross-protocol related output by not reusing PSKs between TLS 1.3 and
   TLS 1.2.

E.8.  Attacks on Static RSA

   Although TLS 1.3 does not use RSA key transport and so is not
   directly susceptible to Bleichenbacher-type attacks [Blei98], if TLS
   1.3 servers also support static RSA in the context of previous
   versions of TLS, then it may be possible to impersonate the server
   for TLS 1.3 connections [JSS15].  TLS 1.3 implementations can prevent
   this attack by disabling support for static RSA across all versions
   of TLS.  In principle, implementations might also be able to separate
   certificates with different keyUsage bits for static RSA decryption
   and RSA signature, but this technique relies on clients refusing to
   accept signatures using keys in certificates that do not have the
   digitalSignature bit set, and many clients do not enforce this
   restriction.










Rescorla                     Standards Track                  [Page 152]

RFC 8446                           TLS                       August 2018


Contributors

   Martin Abadi
   University of California, Santa Cruz
   abadi@cs.ucsc.edu

   Christopher Allen
   (co-editor of TLS 1.0)
   Alacrity Ventures
   ChristopherA@AlacrityManagement.com

   Richard Barnes
   Cisco
   rlb@ipv.sx

   Steven M. Bellovin
   Columbia University
   smb@cs.columbia.edu

   David Benjamin
   Google
   davidben@google.com

   Benjamin Beurdouche
   INRIA & Microsoft Research
   benjamin.beurdouche@ens.fr

   Karthikeyan Bhargavan
   (editor of [RFC7627])
   INRIA
   karthikeyan.bhargavan@inria.fr

   Simon Blake-Wilson
   (co-author of [RFC4492])
   BCI
   sblakewilson@bcisse.com

   Nelson Bolyard
   (co-author of [RFC4492])
   Sun Microsystems, Inc.
   nelson@bolyard.com

   Ran Canetti
   IBM
   canetti@watson.ibm.com






Rescorla                     Standards Track                  [Page 153]

RFC 8446                           TLS                       August 2018


   Matt Caswell
   OpenSSL
   matt@openssl.org

   Stephen Checkoway
   University of Illinois at Chicago
   sfc@uic.edu

   Pete Chown
   Skygate Technology Ltd
   pc@skygate.co.uk

   Katriel Cohn-Gordon
   University of Oxford
   me@katriel.co.uk

   Cas Cremers
   University of Oxford
   cas.cremers@cs.ox.ac.uk

   Antoine Delignat-Lavaud
   (co-author of [RFC7627])
   INRIA
   antdl@microsoft.com

   Tim Dierks
   (co-author of TLS 1.0, co-editor of TLS 1.1 and 1.2)
   Independent
   tim@dierks.org

   Roelof DuToit
   Symantec Corporation
   roelof_dutoit@symantec.com

   Taher Elgamal
   Securify
   taher@securify.com

   Pasi Eronen
   Nokia
   pasi.eronen@nokia.com

   Cedric Fournet
   Microsoft
   fournet@microsoft.com






Rescorla                     Standards Track                  [Page 154]

RFC 8446                           TLS                       August 2018


   Anil Gangolli
   anil@busybuddha.org

   David M. Garrett
   dave@nulldereference.com

   Illya Gerasymchuk
   Independent
   illya@iluxonchik.me

   Alessandro Ghedini
   Cloudflare Inc.
   alessandro@cloudflare.com

   Daniel Kahn Gillmor
   ACLU
   dkg@fifthhorseman.net

   Matthew Green
   Johns Hopkins University
   mgreen@cs.jhu.edu

   Jens Guballa
   ETAS
   jens.guballa@etas.com

   Felix Guenther
   TU Darmstadt
   mail@felixguenther.info

   Vipul Gupta
   (co-author of [RFC4492])
   Sun Microsystems Laboratories
   vipul.gupta@sun.com

   Chris Hawk
   (co-author of [RFC4492])
   Corriente Networks LLC
   chris@corriente.net

   Kipp Hickman

   Alfred Hoenes

   David Hopwood
   Independent Consultant
   david.hopwood@blueyonder.co.uk




Rescorla                     Standards Track                  [Page 155]

RFC 8446                           TLS                       August 2018


   Marko Horvat
   MPI-SWS
   mhorvat@mpi-sws.org

   Jonathan Hoyland
   Royal Holloway, University of London
   jonathan.hoyland@gmail.com

   Subodh Iyengar
   Facebook
   subodh@fb.com

   Benjamin Kaduk
   Akamai Technologies
   kaduk@mit.edu

   Hubert Kario
   Red Hat Inc.
   hkario@redhat.com

   Phil Karlton
   (co-author of SSL 3.0)

   Leon Klingele
   Independent
   mail@leonklingele.de

   Paul Kocher
   (co-author of SSL 3.0)
   Cryptography Research
   paul@cryptography.com

   Hugo Krawczyk
   IBM
   hugokraw@us.ibm.com

   Adam Langley
   (co-author of [RFC7627])
   Google
   agl@google.com

   Olivier Levillain
   ANSSI
   olivier.levillain@ssi.gouv.fr







Rescorla                     Standards Track                  [Page 156]

RFC 8446                           TLS                       August 2018


   Xiaoyin Liu
   University of North Carolina at Chapel Hill
   xiaoyin.l@outlook.com

   Ilari Liusvaara
   Independent
   ilariliusvaara@welho.com

   Atul Luykx
   K.U. Leuven
   atul.luykx@kuleuven.be

   Colm MacCarthaigh
   Amazon Web Services
   colm@allcosts.net

   Carl Mehner
   USAA
   carl.mehner@usaa.com

   Jan Mikkelsen
   Transactionware
   janm@transactionware.com

   Bodo Moeller
   (co-author of [RFC4492])
   Google
   bodo@acm.org

   Kyle Nekritz
   Facebook
   knekritz@fb.com

   Erik Nygren
   Akamai Technologies
   erik+ietf@nygren.org

   Magnus Nystrom
   Microsoft
   mnystrom@microsoft.com

   Kazuho Oku
   DeNA Co., Ltd.
   kazuhooku@gmail.com







Rescorla                     Standards Track                  [Page 157]

RFC 8446                           TLS                       August 2018


   Kenny Paterson
   Royal Holloway, University of London
   kenny.paterson@rhul.ac.uk

   Christopher Patton
   University of Florida
   cjpatton@ufl.edu

   Alfredo Pironti
   (co-author of [RFC7627])
   INRIA
   alfredo.pironti@inria.fr

   Andrei Popov
   Microsoft
   andrei.popov@microsoft.com

   Marsh Ray
   (co-author of [RFC7627])
   Microsoft
   maray@microsoft.com

   Robert Relyea
   Netscape Communications
   relyea@netscape.com

   Kyle Rose
   Akamai Technologies
   krose@krose.org

   Jim Roskind
   Amazon
   jroskind@amazon.com

   Michael Sabin

   Joe Salowey
   Tableau Software
   joe@salowey.net

   Rich Salz
   Akamai
   rsalz@akamai.com

   David Schinazi
   Apple Inc.
   dschinazi@apple.com




Rescorla                     Standards Track                  [Page 158]

RFC 8446                           TLS                       August 2018


   Sam Scott
   Royal Holloway, University of London
   me@samjs.co.uk

   Thomas Shrimpton
   University of Florida
   teshrim@ufl.edu

   Dan Simon
   Microsoft, Inc.
   dansimon@microsoft.com

   Brian Smith
   Independent
   brian@briansmith.org

   Brian Sniffen
   Akamai Technologies
   ietf@bts.evenmere.org

   Nick Sullivan
   Cloudflare Inc.
   nick@cloudflare.com

   Bjoern Tackmann
   University of California, San Diego
   btackmann@eng.ucsd.edu

   Tim Taubert
   Mozilla
   ttaubert@mozilla.com

   Martin Thomson
   Mozilla
   mt@mozilla.com

   Hannes Tschofenig
   Arm Limited
   Hannes.Tschofenig@arm.com

   Sean Turner
   sn3rd
   sean@sn3rd.com

   Steven Valdez
   Google
   svaldez@google.com




Rescorla                     Standards Track                  [Page 159]

RFC 8446                           TLS                       August 2018


   Filippo Valsorda
   Cloudflare Inc.
   filippo@cloudflare.com

   Thyla van der Merwe
   Royal Holloway, University of London
   tjvdmerwe@gmail.com

   Victor Vasiliev
   Google
   vasilvv@google.com

   Hoeteck Wee
   Ecole Normale Superieure, Paris
   hoeteck@alum.mit.edu

   Tom Weinstein

   David Wong
   NCC Group
   david.wong@nccgroup.trust

   Christopher A. Wood
   Apple Inc.
   cawood@apple.com

   Tim Wright
   Vodafone
   timothy.wright@vodafone.com

   Peter Wu
   Independent
   peter@lekensteyn.nl

   Kazu Yamamoto
   Internet Initiative Japan Inc.
   kazu@iij.ad.jp

Author's Address

   Eric Rescorla
   Mozilla

   Email: ekr@rtfm.com







Rescorla                     Standards Track                  [Page 160]


